Safe Reinforcement Learning via Shielding

Reinforcement learning algorithms discover policies that maximize reward, but do not necessarily guarantee safety during learning or execution phases. We introduce a new approach to learn optimal policies while enforcing properties expressed in temporal logic. To this end, given the temporal logic specification that is to be obeyed by the learning system, we propose to synthesize a reactive system called a shield. The shield is introduced in the traditional learning process in two alternative ways, depending on the location at which the shield is implemented. In the first one, the shield acts each time the learning agent is about to make a decision and provides a list of safe actions. In the second way, the shield is introduced after the learning agent. The shield monitors the actions from the learner and corrects them only if the chosen action causes a violation of the specification. We discuss which requirements a shield must meet to preserve the convergence guarantees of the learner. Finally, we demonstrate the versatility of our approach on several challenging reinforcement learning scenarios.

==> data/15x9_cycling.dat <==
x no_shield no_shield_neg shield_1 shield_1_neg shield_3 shield_3_neg
0 -0.16 -0.1748 0.0 0.004 0.0 0.004
1 -0.138 -0.1652 0.0 0.004 0.008 0.008
2 -0.1448 -0.1264 0.0 0.004 0.008 0.008
3 -0.1208 -0.1144 0.0 0.0 0.0 0.004
4 -0.1152 -0.114 0.0 0.004 0.004 0.004
5 -0.134 -0.1104 0.0 0.004 0.008 0.004
6 -0.1272 -0.1208 0.0 0.0 0.012 0.008
7 -0.0996 -0.1184 0.0 0.008 0.008 0.008
8 -0.132 -0.1116 0.0 0.012 0.012 0.004
9 -0.1164 -0.106 0.0 0.012 0.012 0.004
10 -0.1152 -0.1264 0.0 0.0 0.0 0.008
11 -0.1208 -0.1192 0.0 0.008 0.02 0.008
12 -0.1224 -0.116 0.004 0.008 0.004 0.004
13 -0.1252 -0.114 0.0 0.004 0.008 0.008
14 -0.1112 -0.1096 0.0 0.008 0.016 0.004
15 -0.1192 -0.1116 0.0 0.008 0.02 0.004
16 -0.124 -0.108 0.004 0.004 0.012 0.012
17 -0.1244 -0.1044 0.0 0.008 0.048 0.016
18 -0.108 -0.1188 0.0 0.048 0.08 0.012
19 -0.1 -0.108 0.004 0.076 0.096 0.012
20 -0.1256 -0.12 0.0 0.084 0.088 0.008
21 -0.1088 -0.1072 0.004 0.072 0.096 0.004
22 -0.1288 -0.122 0.004 0.084 0.084 0.024
23 -0.1196 -0.1188 0.004 0.076 0.08 0.016
24 -0.1096 -0.1108 0.004 0.08 0.092 0.012
25 -0.1172 -0.0924 0.0 0.08 0.088 0.02
26 -0.1088 -0.1068 0.008 0.084 0.088 0.028
27 -0.0996 -0.1104 0.004 0.084 0.084 0.068
28 -0.1056 -0.1088 0.004 0.084 0.092 0.08
29 -0.0912 -0.1064 0.008 0.08 0.084 0.08
30 -0.0872 -0.1044 0.008 0.08 0.08 0.076
31 -0.0676 -0.1136 0.004 0.08 0.084 0.08
32 -0.052 -0.1036 0.0 0.084 0.092 0.08
33 -0.0492 -0.0816 0.004 0.08 0.08 0.076
34 -0.0468 -0.0604 0.004 0.084 0.092 0.076
35 -0.042 -0.0408 0.0 0.08 0.092 0.08
36 -0.0532 -0.056 0.004 0.076 0.092 0.08
37 -0.0608 -0.0432 0.012 0.08 0.096 0.072
38 -0.0448 -0.0508 0.0 0.076 0.088 0.08
39 -0.0568 -0.0636 0.0 0.076 0.092 0.08
40 -0.0264 -0.0476 0.012 0.076 0.072 0.08
41 -0.0564 -0.054 0.008 0.08 0.088 0.08
42 -0.0524 -0.0512 0.064 0.076 0.076 0.08
43 -0.0544 -0.0428 0.076 0.084 0.088 0.084
44 -0.0412 -0.0292 0.072 0.076 0.092 0.084
45 -0.042 -0.0436 0.076 0.072 0.088 0.084
46 -0.0472 -0.0416 0.088 0.08 0.1 0.084
47 -0.0388 -0.0472 0.076 0.08 0.08 0.072
48 -0.0448 -0.046 0.084 0.076 0.092 0.084
49 -0.0488 -0.054 0.08 0.068 0.088 0.08
50 -0.044 -0.0536 0.08 0.076 0.092 0.076
51 -0.0424 -0.0524 0.072 0.08 0.088 0.08
52 -0.0656 -0.0508 0.076 0.076 0.084 0.08
53 -0.0556 -0.054 0.08 0.084 0.112 0.084
54 -0.046 -0.0644 0.076 0.092 0.096 0.084
55 -0.0448 -0.0428 0.076 0.072 0.096 0.076
56 -0.0416 -0.0516 0.08 0.08 0.076 0.084
57 -0.0332 -0.0516 0.072 0.084 0.088 0.084
58 -0.0388 -0.0348 0.084 0.072 0.092 0.08
59 -0.0476 -0.0568 0.084 0.084 0.084 0.08
60 -0.0324 -0.0688 0.072 0.08 0.104 0.088
61 -0.0572 -0.0476 0.076 0.08 0.08 0.076
62 -0.066 -0.0588 0.08 0.072 0.076 0.076
63 -0.0272 -0.0556 0.08 0.076 0.096 0.084
64 -0.0564 -0.0424 0.08 0.076 0.096 0.08
65 -0.0252 -0.052 0.08 0.08 0.08 0.08
66 -0.0468 -0.048 0.076 0.084 0.092 0.076
67 -0.042 -0.0472 0.072 0.076 0.088 0.08
68 -0.038 -0.054 0.076 0.08 0.088 0.08
69 -0.0484 -0.05 0.08 0.076 0.104 0.08
70 -0.0508 -0.0616 0.076 0.076 0.084 0.084
71 -0.0324 -0.0452 0.076 0.08 0.096 0.076
72 -0.0448 -0.0392 0.08 0.076 0.088 0.076
73 -0.0396 -0.0636 0.092 0.072 0.08 0.08
74 -0.0464 -0.046 0.088 0.084 0.088 0.08
75 -0.0364 -0.0496 0.076 0.08 0.1 0.088
76 -0.06 -0.0468 0.072 0.08 0.088 0.076
77 -0.0364 -0.0472 0.08 0.076 0.092 0.08
78 -0.0432 -0.0464 0.076 0.08 0.088 0.08
79 -0.0496 -0.054 0.076 0.08 0.084 0.08
80 -0.0412 -0.0432 0.076 0.08 0.084 0.08
81 -0.0476 -0.0516 0.08 0.072 0.096 0.08
82 -0.0404 -0.048 0.072 0.08 0.1 0.084
83 -0.0376 -0.0564 0.08 0.08 0.096 0.076
84 -0.0644 -0.0552 0.084 0.076 0.084 0.084
85 -0.0536 -0.0544 0.072 0.084 0.1 0.072
86 -0.0396 -0.0632 0.088 0.08 0.08 0.068
87 -0.0416 -0.0456 0.084 0.076 0.088 0.08
88 -0.0376 -0.0556 0.076 0.076 0.084 0.08
89 -0.0428 -0.048 0.076 0.076 0.088 0.084
90 -0.046 -0.0584 0.076 0.08 0.08 0.072
91 -0.0484 -0.0488 0.08 0.076 0.072 0.076
92 -0.0628 -0.0488 0.084 0.072 0.08 0.072
93 -0.0444 -0.0528 0.068 0.088 0.092 0.076
94 -0.0444 -0.028 0.08 0.076 0.096 0.076
95 -0.0532 -0.0648 0.072 0.08 0.088 0.072
96 -0.048 -0.0416 0.076 0.076 0.084 0.088
97 -0.036 -0.0596 0.076 0.076 0.076 0.084
98 -0.044 -0.0464 0.076 0.076 0.092 0.076
99 -0.0552 -0.0556 0.076 0.076 0.092 0.076


==> data/9x9_illustrative.dat <==
x no_shield no_shield_neg shield_1 shield_1_neg shield_3 shield_3_neg
0 -0.1814 -0.108 0.004 0.004 0.002 0.004
1 -0.181 -0.0226 0.004 0.002 0.002 0.002
2 -0.1706 -0.0128 0.004 0.004 0.004 0.004
3 -0.147 -0.0182 0.002 0.002 0.002 0.002
4 -0.1466 -0.0114 0.006 0.002 0.004 0.002
5 -0.1548 -0.0094 0.0 0.0 0.004 0.002
6 -0.1332 -0.0088 0.004 0.002 0.004 0.004
7 -0.1494 -0.0082 0.002 0.006 0.006 0.006
8 -0.1518 -0.0108 0.002 0.002 0.004 0.002
9 -0.1448 -0.011 0.004 0.0 0.004 0.004
10 -0.139 -0.0072 0.002 0.004 0.0 0.004
11 -0.1582 -0.01 0.004 0.0 0.006 0.004
12 -0.1504 -0.0086 0.002 0.004 0.004 0.006
13 -0.137 -0.0122 0.002 0.002 0.004 0.006
14 -0.1362 -0.007 0.002 0.0 0.002 0.002
15 -0.1522 -0.0098 0.008 0.006 0.002 0.006
16 -0.156 -0.0088 0.004 0.002 0.006 0.008
17 -0.1482 -0.0074 0.008 0.002 0.006 0.002
18 -0.1398 -0.0124 0.002 0.002 0.002 0.01
19 -0.1428 -0.0048 0.01 0.008 0.004 0.03
20 -0.1378 -0.0138 0.002 0.004 0.008 0.068
21 -0.1576 -0.0122 0.002 0.006 0.002 0.088
22 -0.1604 -0.011 0.004 0.008 0.004 0.096
23 -0.1256 -0.0064 0.002 0.004 0.0 0.108
24 -0.0854 -0.011 0.002 0.002 0.0 0.118
25 -0.0538 -0.0058 0.004 0.004 0.004 0.116
26 -0.0564 -0.0026 0.008 0.008 0.01 0.12
27 -0.0356 -0.0068 0.024 0.006 0.006 0.126
28 -0.0342 -0.0092 0.082 0.006 0.036 0.138
29 -0.023 -0.006 0.088 0.002 0.086 0.14
30 -0.0024 -0.0106 0.092 0.0 0.094 0.146
31 0.0024 -0.0114 0.1 0.002 0.104 0.152
32 0.0332 -0.0106 0.106 0.002 0.108 0.158
33 0.0326 -0.0094 0.106 0.004 0.112 0.16
34 0.0608 -0.0018 0.116 0.032 0.122 0.164
35 0.0578 -0.0068 0.124 0.078 0.128 0.166
36 0.069 -0.004 0.12 0.09 0.136 0.172
37 0.0894 0.1162 0.128 0.096 0.138 0.178
38 0.0894 0.1758 0.13 0.102 0.142 0.178
39 0.1188 0.1732 0.14 0.102 0.152 0.182
40 0.1078 0.174 0.144 0.112 0.15 0.184
41 0.1208 0.1736 0.148 0.116 0.156 0.19
42 0.1294 0.1726 0.15 0.122 0.162 0.194
43 0.1362 0.1786 0.16 0.124 0.168 0.192
44 0.152 0.1762 0.164 0.132 0.172 0.196
45 0.1562 0.1784 0.166 0.134 0.176 0.198
46 0.1556 0.1774 0.17 0.136 0.178 0.198
47 0.1686 0.174 0.172 0.146 0.184 0.202
48 0.1664 0.1784 0.178 0.144 0.186 0.204
49 0.1764 0.1758 0.178 0.156 0.188 0.206
50 0.1764 0.1742 0.18 0.156 0.188 0.206
51 0.1828 0.1782 0.184 0.162 0.19 0.206
52 0.1824 0.1752 0.184 0.166 0.196 0.21
53 0.1874 0.1702 0.188 0.168 0.2 0.21
54 0.1908 0.1872 0.188 0.174 0.198 0.208
55 0.1942 0.1846 0.19 0.176 0.2 0.212
56 0.1964 0.183 0.192 0.176 0.202 0.21
57 0.198 0.1814 0.194 0.18 0.204 0.212
58 0.1978 0.1812 0.196 0.182 0.206 0.212
59 0.2012 0.1836 0.196 0.182 0.206 0.214
60 0.206 0.184 0.198 0.188 0.206 0.212
61 0.2062 0.183 0.198 0.188 0.208 0.214
62 0.204 0.1832 0.2 0.192 0.21 0.214
63 0.205 0.1836 0.202 0.192 0.21 0.214
64 0.2104 0.1886 0.2 0.194 0.21 0.216
65 0.2082 0.1894 0.202 0.196 0.212 0.216
66 0.2068 0.1878 0.202 0.194 0.212 0.214
67 0.21 0.1932 0.202 0.2 0.212 0.216
68 0.2112 0.1888 0.204 0.198 0.212 0.216
69 0.214 0.188 0.204 0.196 0.216 0.214
70 0.2108 0.1956 0.204 0.202 0.212 0.218
71 0.2132 0.1888 0.204 0.2 0.216 0.214
72 0.2112 0.1948 0.204 0.202 0.214 0.216
73 0.2132 0.1926 0.206 0.202 0.214 0.216
74 0.2138 0.1906 0.206 0.204 0.216 0.218
75 0.2146 0.1924 0.206 0.202 0.216 0.216
76 0.2148 0.1924 0.206 0.206 0.216 0.218
77 0.2132 0.1902 0.206 0.204 0.214 0.216
78 0.2168 0.1954 0.208 0.204 0.216 0.216
79 0.2142 0.1922 0.206 0.206 0.216 0.218
80 0.215 0.1904 0.208 0.206 0.218 0.216
81 0.2172 0.19 0.206 0.204 0.216 0.218
82 0.215 0.1922 0.208 0.208 0.216 0.216
83 0.2156 0.1876 0.206 0.206 0.216 0.218
84 0.2178 0.1916 0.208 0.206 0.218 0.218
85 0.2146 0.19 0.208 0.206 0.216 0.216
86 0.2174 0.1916 0.206 0.208 0.218 0.218
87 0.2156 0.1942 0.208 0.206 0.216 0.216
88 0.2176 0.191 0.208 0.208 0.216 0.218
89 0.216 0.1906 0.208 0.206 0.218 0.216
90 0.2176 0.1902 0.208 0.208 0.216 0.218
91 0.2154 0.193 0.206 0.206 0.218 0.218
92 0.218 0.1892 0.208 0.208 0.216 0.216
93 0.2176 0.1924 0.208 0.208 0.218 0.218
94 0.216 0.1872 0.208 0.208 0.218 0.218
95 0.2176 0.186 0.208 0.206 0.216 0.216
96 0.2156 0.1954 0.208 0.208 0.218 0.218
97 0.218 0.1882 0.21 0.208 0.216 0.218
98 0.2178 0.1932 0.208 0.208 0.218 0.216
99 0.216 0.1914 0.208 0.208 0.218 0.218


==> data/car.dat <==
x no_shield shield_1 shield_1_pre
0 -0.901975919808 -3.54994639993 -17.1570599748
1 8.12787417339 -6.61302432299 14.8909893266
2 -6.23021186402 -47.2988488922 25.2939274276
3 -1.62796870833 4.2611727997 -23.8307371197
4 0.296763612136 23.6564171983 12.4084395273
5 2.38256638491 23.2775003542 23.5317809902
6 2.38052001235 8.72242360157 25.0350877912
7 2.39616871298 10.04969952 23.6680252576
8 2.39616871298 24.1359066224 23.5618390377
9 2.39616871298 25.5881337474 22.7296415712
10 2.39616871298 23.4424392394 24.8628670883
11 2.39616871298 16.0683208579 24.2699491897
12 2.40047419352 15.3453198111 24.0859882262
13 2.34998811037 18.0379901241 23.3705205481
14 2.36896405685 26.3996908128 15.250478301
15 2.41042557412 26.4123623911 20.820739461
16 2.40047419352 26.0583481132 24.3513745124
17 2.70365827231 22.4597082264 25.0848686183
18 2.39616871298 26.4526298654 22.9743788223
19 5.78791785015 23.9064907858 23.31655082
20 9.13065527909 27.0297344976 25.2966922929
21 2.6089074308 25.3814072774 25.1568435501
22 2.9790446365 25.9451469615 20.8383246795
23 4.677437496 24.9284455647 23.5513661323
24 4.4849254252 25.5057460389 23.8921357021
25 4.35542503816 25.5547047175 25.054944397
26 2.12818062869 23.2236151004 21.1499485061
27 2.98042503816 25.728083396 24.2263867327
28 2.74070585855 23.7267321952 23.8505202414
29 2.609235178 24.296293221 24.3349510654
30 -0.000406349344385 26.0666911279 23.6548725439
31 -0.605234456225 26.234594642 23.8824918643
32 2.85144512009 26.1146332274 24.83317295
33 -0.684675887144 25.7015108755 22.0254656994
34 -1.2455945405 25.8447980396 25.5450672889
35 -1.92819877107 24.0217767147 20.0161651165
36 -0.918934115989 25.0182244272 23.7993004551
37 -0.648208416845 25.8421404987 23.1620893206
38 -0.605234456225 26.122247845 25.5834117755
39 -0.293497841911 26.1266125186 23.4713614121
40 5.34214282028 25.5607412078 19.8687398254
41 3.98042503816 26.0119792496 24.3944012346
42 3.79462932725 25.4350565119 22.4743655979
43 3.48042503816 14.2141040079 25.297034056
44 2.7112483037 24.8949465636 24.0745968324
45 3.50867094615 22.8839734642 25.9519648649
46 2.69852183029 25.8950152271 24.4498440053
47 2.6089074308 24.4750431938 18.558368431
48 5.20607052995 24.8479379889 23.8166668123
49 10.2091684124 23.4685188063 26.9895106298
50 3.44314299818 24.3999692594 23.9893513939
51 3.36807389544 25.3321926461 25.9650558663
52 2.59438951151 24.2835583903 23.2437522164
53 3.9685566782 23.4148162977 25.4026405898
54 5.88770012306 25.6029975868 21.6832729903
55 4.64728299196 24.1463123147 24.1641978256
56 4.46598399295 24.1440653514 24.3846437719
57 4.39216676597 25.0546405883 25.9223549946
58 5.79409123021 2.38222549124 22.0815170957
59 4.26960751109 23.0336149972 22.7907295071
60 4.84573902316 24.4449092358 24.0037912973
61 4.7438284643 23.2640883888 23.6121563337
62 5.15354864493 24.1601712159 24.3073181873
63 4.62730628046 24.3667486008 22.9589213643
64 2.36182619385 23.6611015295 25.2159906425
65 4.2238000924 14.2240813808 26.119846417
66 4.74203122059 26.3872231202 19.8214751104
67 3.93948228923 26.3855941952 21.917412998
68 4.59464173439 24.704445344 23.4600831521
69 4.26305569392 23.8776376294 24.9157417867
70 4.68948228923 24.3918185621 26.2857791866
71 5.59464173439 23.8712683179 26.4774737516
72 4.296924502 24.681798005 22.5873106462
73 4.19517866428 13.996710901 10.331276859
74 4.3614404651 24.6635481469 23.3555895098
75 4.96184040081 26.1521919056 24.3383719647
76 5.59663279165 25.1516231869 24.2690969629
77 4.96020480306 24.3420163448 25.5565767223
78 6.08886777423 25.2873983944 24.0546407883
79 2.69056831515 25.4470826458 26.0361336731
80 4.82119431757 7.9910576399 24.1199933956
81 5.76651410679 23.45635937 24.7827804856
82 6.08361391308 26.5217726843 23.291733368
83 9.6311175375 24.4493249528 23.737257042
84 10.0586562007 24.1077004542 24.5108323368
85 10.5386844059 25.2862710236 23.9450161892
86 9.70997269139 24.8172218163 25.4905594781
87 11.821469109 21.5639838516 24.0717701291
88 12.2183065362 23.3441251593 23.4983318001
89 9.52764397327 23.4099639793 23.5436069672
90 10.6619176634 22.6760633365 23.6124140999
91 10.3353178683 15.7536863506 23.2200519635
92 11.4043609496 25.4862865945 23.639685045
93 11.5770195509 26.1702931906 21.5692632795
94 11.0874346666 25.2095151475 24.4372767449
95 21.5263223031 24.5331454184 25.8524623604
96 10.0875141875 26.4238553149 22.7106385518
97 4.82290622443 24.996230219 25.4846700043
98 5.73006334735 23.3037127474 23.7046331293
99 11.8787200462 26.482684232 19.9500418892
100 11.6033448177 24.1918596832 19.0705284742
101 11.6321342354 26.1475341711 22.8685421099
102 18.6783176893 25.9104530039 23.123709688
103 11.947330068 25.4949884824 22.5702568446
104 13.4424626555 24.3358862352 23.2816797618
105 13.1269133338 25.6324707369 23.553467224
106 12.9894676899 26.3039514616 23.5628175707
107 8.94377178379 26.0529490051 22.4287558553
108 8.0913232412 24.5360436197 24.1639726558
109 11.3928098081 25.1369796981 21.6008671045
110 13.2164243218 14.4683657275 19.8459674088
111 24.2222548744 21.1943909339 25.1764329628
112 10.7849111878 22.8094571583 24.0849123788
113 11.1231150872 23.7808447101 23.5481234822
114 13.8543929025 25.5610712381 23.2058939315
115 13.4806700303 23.669619483 19.7483502748
116 25.4277150976 24.3693367719 23.5947956019
117 12.2109393407 23.6054366408 23.3107778806
118 10.0090281283 21.8029948173 18.2485163529
119 17.7666300237 23.3262069106 17.0587435567
120 9.87400523002 26.1106471916 23.8582172922
121 8.05970132547 22.4436732701 16.053140786
122 12.6739507299 24.6216212911 26.1872739372
123 10.2083595115 25.9072808416 23.5180728451
124 17.828142974 24.1075332099 19.7947160445
125 3.63053206631 25.4570850517 19.3182137305
126 7.73470151975 25.8973272757 23.0424550606
127 25.9952161962 25.6285201143 22.8366180836
128 25.9911520177 24.6637399919 19.7466812027
129 19.8521569818 23.3043855278 20.0950294895
130 8.83204540303 25.3194615847 21.4512393965
131 17.8441571983 24.8680787481 26.4447708886
132 8.18159998267 25.7959866372 21.7574596099
133 26.5761451111 26.2657127682 19.8787244794
134 17.5879721063 26.728225332 19.9046782364
135 11.9066211301 21.0436765036 22.2112646096
136 26.961722852 24.2250484406 23.9126439244
137 26.870683121 24.9328973131 24.0810556894
138 26.1286833261 25.9012378075 22.9617569783
139 25.6844679472 25.6414799801 20.639164759
140 26.602185494 26.0613452854 24.5535096222
141 26.2835226091 25.4673228834 23.6583224649
142 4.48980205765 25.3527802617 23.8261146928
143 17.4919343122 24.4071006418 24.3439003288
144 16.9422658841 21.2853810383 24.6078179045
145 13.1299047209 16.9771553311 25.8899323174
146 23.7058522621 24.4841755077 26.525884637
147 25.3764526112 26.4306349128 26.3857586348
148 12.4183398633 24.1424458519 25.6022082441


==> data/seaquest.dat <==
x no_shield shield_1
0 0.116000000015 0.122000000998
1 0.121999999136 0.172000002116
2 0.15200000219 0.166000001132
3 0.152000001073 0.187999998778
4 0.144000001624 0.151999998838
5 0.173999999464 0.153999999911
6 0.156000000238 0.161999999732
7 0.143999999762 0.158000000566
8 0.182000000775 0.152000000328
9 0.152000000328 0.187999999523
10 0.161999999732 0.175999998301
11 0.16600000076 0.190000000596
12 0.16799999848 0.180000000447
13 0.133999998122 0.190000000596
14 0.176000002027 0.186000001431
15 0.184000003338 0.194000002742
16 0.147999999672 0.176000001281
17 0.191999998689 0.18200000152
18 0.231999996305 0.202000001073
19 0.169999998063 0.194000001252
20 0.192000003159 0.179999998212
21 0.180000000447 0.167999997735
22 0.229999996722 0.199999999255
23 0.195999999344 0.2
24 0.196000000089 0.202000001073
25 0.172000002116 0.212000000477
26 0.200000000745 0.217999996245
27 0.200000002235 0.23599999845
28 0.19999999851 0.175999999791
29 0.223999996483 0.201999998093
30 0.237999996543 0.237999995053
31 0.196000000834 0.197999998182
32 0.2 0.219999998808
33 0.22199999541 0.187999999523
34 0.206000000238 0.211999997497
35 0.239999999106 0.220000003278
36 0.210000000149 0.193999999389
37 0.223999999464 0.227999998629
38 0.206000001729 0.21400000155
39 0.241999998689 0.222000001371
40 0.239999999106 0.18200000003
41 0.223999996483 0.211999998987
42 0.196000000834 0.237999995053
43 0.251999999583 0.205999996886
44 0.226000000536 0.211999996752
45 0.217999997735 0.201999998838
46 0.178000000119 0.209999997169
47 0.227999997139 0.247999997437
48 0.182000001892 0.240000000596
49 0.206000001729 0.26400000006
50 0.219999998808 0.227999998257
51 0.206000001729 0.24999999702
52 0.18599999845 0.257999999821
53 0.180000001937 0.232000000775
54 0.229999997467 0.226000002027
55 0.210000000149 0.238000005484
56 0.201999999583 0.239999999106
57 0.182000002265 0.24999999702
58 0.213999998569 0.224000001699
59 0.162000000477 0.219999998808
60 0.224000000954 0.229999999702
61 0.242000003159 0.243999998271
62 0.223999997973 0.241999994218
63 0.211999998614 0.262000001967
64 0.233999998868 0.241999997199
65 0.227999996394 0.201999996603
66 0.237999995053 0.242000000179
67 0.233999998868 0.212000001967
68 0.21799999997 0.23599999994
69 0.206000000238 0.23599999845
70 0.232000000775 0.219999998435
71 0.209999997914 0.217999998853
72 0.197999998927 0.265999999642
73 0.198000000417 0.251999999583
74 0.224000000209 0.246000000834
75 0.183999998122 0.189999997616
76 0.233999997377 0.268000000715
77 0.220000001788 0.208000000566
78 0.206000000238 0.234000000358
79 0.221999997646 0.248000001907
80 0.188000000268 0.217999997735
81 0.175999998301 0.208000001311
82 0.206000000238 0.204000001773
83 0.175999999791 0.210000000894
84 0.202000001073 0.223999997973
85 0.2 0.248000001907
86 0.193999999017 0.21800000146
87 0.196000000089 0.212000000477
88 0.220000000298 0.188000000268
89 0.192000000179 0.19999999702
90 0.2 0.233999997377
91 0.199999999255 0.211999998242
92 0.206000000238 0.227999998629
93 0.224000002444 0.217999999225
94 0.188000001758 0.223999999091
95 0.205999999493 0.178000001609
96 0.227999998629 0.209999996424
97 0.215999998152 0.179999998212
98 0.192000000924 0.217999999225
99 0.219999998808 0.197999999672


==> data/watertank.dat <==
x no_shield shield_1 no_shield_sarsa shield_1_sarsa
0 0.514782986481 7.59341416429 1.52456938083 7.79589008878
1 0.818569221867 8.23502078897 1.32917817351 8.20507784156
2 1.12134608342 8.46185253116 1.56562089008 7.89083316875
3 1.22690805921 8.39906096438 1.54410934177 8.45838935629
4 1.1988540785 8.54713017177 1.43028363215 8.44657281647
5 1.30734299676 8.5692350413 1.72620823489 8.16473163528
6 1.29688530369 8.53523709849 1.55393013394 8.45511271641
7 1.85515810635 8.33448279143 1.65706586861 8.49423657802
8 1.83411395885 8.64263371277 1.60330226256 8.34342422539
9 1.63851900577 8.57996095391 1.94700023872 8.54328896928
10 1.93371633949 8.62341715551 1.76296742611 8.60466949203
11 2.00885554455 8.49042954801 1.81941736512 8.61345042486
12 2.01006300111 8.4443629549 1.82486534826 8.46923932467
13 2.06511968331 8.66802399159 2.0471006272 8.52157592793
14 1.96754216468 8.70587227276 2.17660854758 8.28018334703
15 1.9904319346 8.69387078927 1.99250085499 8.31422858572
16 2.21139056321 8.46758683253 2.07761242781 8.71810328167
17 2.22726952856 8.59633673529 2.04182403984 8.46418345998
18 2.43499616017 8.51503201691 1.99385398613 8.73000734157
19 2.19660581087 8.60159962926 2.15137726841 8.33636455531
20 2.28464632723 8.59152190588 2.13669400507 8.70040796452
21 2.05053874153 8.4844750899 2.03128900487 8.71744604607
22 2.15954829519 8.44532465617 2.24146246985 8.51991313498
23 2.32413959002 8.48646744072 2.16040721861 8.6369441024
24 2.2540909007 8.84971543267 2.36829961108 8.41031963522
25 2.48580284223 8.61688730512 2.39435599911 8.56633548041
26 2.503120264 8.6811493538 2.345554055 8.73020290314
27 2.45150174545 8.5760490999 2.44203361852 8.59243356617
28 2.61792394722 8.80548988669 2.50308859714 8.60612441918
29 2.81282472073 8.75515517614 2.42815859892 8.62942336113
30 2.61534742468 8.5909334839 2.5055698106 8.48639149945
31 2.22287698493 8.62799009877 2.54705449136 8.78497991072
32 2.58640132226 8.7039530327 2.39248965759 8.73436492216
33 2.51043027445 8.84594222691 2.51530143267 8.68566943802
34 2.74998391086 8.61641784005 2.29370171058 8.60050079212
35 2.62567151337 8.59123064239 2.68634271379 8.63606756092
36 2.69525592927 8.72209398042 2.37812235022 8.65033390932
37 3.05343076338 8.69396569788 2.90792922894 8.64126653987
38 2.65923615506 8.73828273386 2.5638292159 8.65133480243
39 2.65038548468 8.80548355516 2.67328703703 8.71051681307
40 2.8455979576 8.76917705568 2.70549578727 8.77813876033
41 2.93401130558 8.83735074066 2.96527345625 8.66847262242
42 2.75109630947 8.79343785737 2.64393006445 8.74304078093
43 3.06729086767 8.85067870539 2.69127737976 8.75225484413
44 2.93282850683 8.69305775435 2.85838796064 8.60909638439
45 2.97897065037 8.74866226225 2.97398597425 8.75530874068
46 2.98267448851 8.89683347638 2.90034135742 8.80251632133
47 3.03275763288 8.81904831473 2.53825565119 8.73099731908
48 3.17924301904 8.73642569681 2.66946826933 8.71123277601
49 2.92560585585 8.8916215474 3.04403366073 8.76038150854
50 3.07295927553 8.80634218706 2.93126624185 8.7737859388
51 2.96062450008 8.58061589942 3.19634021686 8.83145182142
52 3.0249313092 8.77891694285 2.75013964231 8.73677466254
53 3.2852841292 8.73555908871 2.95904246731 8.7532418505
54 3.11260745384 8.85651940603 2.92627276264 8.79748414963
55 3.40316585045 8.82759653186 3.17311640823 8.8164728048
56 3.36724157779 8.86790918145 3.26089085723 8.87566755139
57 3.12857486471 8.78206271619 3.18807941436 8.86639732636
58 3.3116895014 8.87590067388 3.09588273193 8.83207757088
59 3.05203878414 8.89248206693 3.28230441951 8.82261558142
60 3.24543682393 8.96157720065 3.20725224283 8.86048655838
61 3.46842630863 8.84975116549 2.97575641648 8.85906990639
62 3.49266415953 8.83599936116 3.14504411372 8.82179480053
63 3.26178243562 8.86649850095 3.15133507556 8.74558735591
64 3.49709529674 8.82530633097 3.44633229802 8.85976089026
65 3.63331310267 8.88719920572 3.57515775054 8.82764211722
66 3.36942935724 8.85130269829 3.60318279389 8.82893428578
67 3.65651650531 8.88158043482 3.50348893725 8.8261523042
68 3.07879642656 8.90060480394 3.5669270511 8.87453940444
69 3.29278964102 8.76213431186 3.3198880605 8.97436680738
70 3.87277321095 8.95558865814 3.41773572522 8.79925196288
71 3.50400346862 8.81529170502 3.29158281705 8.8136801497
72 3.63474933218 8.8612437235 3.32971030292 8.87893824257
73 3.51819099316 8.89324122541 3.51847987153 8.91145535619
74 3.40578983163 8.89980899228 3.49823903164 8.87384416451
75 3.66675355945 8.83300008566 3.30495302243 8.83478904348
76 4.00924035024 8.9524725867 3.75360561674 8.84802472977
77 3.27867845629 8.8761698061 3.8636017624 8.85281352491
78 3.66072688946 8.95089481927 3.81462644339 8.9540642389
79 3.94270641547 8.91470037465 3.21426488887 8.93131079333
80 3.53195133486 8.86117753471 3.49408630692 8.84323963914
81 3.58690325812 8.86282991916 3.58150429051 8.806203769
82 3.94759102708 9.01015894574 3.52273297515 8.91173236882
83 3.97463371707 8.89488537756 3.73290374082 8.89232743708
84 3.66618273312 8.83059493911 3.93330180616 8.95122005033
85 3.72551490191 8.89826408975 3.66733991841 8.96156708601
86 4.06805596967 8.9337785274 3.91269310511 8.97416239831
87 4.06427812746 8.98622473397 3.77002330709 8.96798801827
88 3.72102651102 8.86817098897 3.78537810676 8.86771364411
89 3.91905112809 8.92904183738 3.92821787923 9.01020363693
90 3.84874173522 8.95707419218 4.32445490184 8.85941944852
91 4.06908719017 8.92219201869 4.07816888415 8.89073940672
92 3.98139096827 8.9471891938 4.07026451449 8.99349338088
93 3.90812830539 8.90236566244 4.03423852018 8.9388083708
94 4.29178613232 8.9493159441 4.19971444046 8.98700924725
95 4.16082865142 8.88277735132 4.11223136203 8.89312588241
96 4.16382616729 8.96036462092 4.00652607757 8.86257013749
97 3.94192509047 8.95537045182 3.95869548155 8.95202568176
98 3.93763590115 8.97170295131 3.86465250096 9.02344266424
99 4.03949160332 8.95212542911 3.93738290839 8.98334539427
100 3.91099992781 8.98649255958 4.20401662183 9.0321707859
101 4.10290962444 8.96967470864 4.20835800497 9.02529891465
102 4.22119451536 8.99928791816 3.81220237325 8.98291198446
103 4.37569367735 8.98245244225 4.0411048598 8.94506823047
104 4.33355119658 8.94604748151 3.98205702868 9.05926828281
105 4.18785975367 9.04555180198 4.40498289988 9.05240393511
106 4.11526681091 9.02857745841 4.17768575126 8.93367351359
107 4.37856239578 8.9818797388 4.32783454192 8.93460223819
108 4.2944708544 8.99086951795 4.25873220151 8.94596020628
109 4.35773806569 8.98655308595 4.4304780965 8.98901501247
110 4.06628279676 9.05088730286 4.38670208544 9.04479587275
111 4.37499847702 9.0442617938 4.33468928767 9.04499981838
112 4.8535757398 8.96442449949 4.47078073031 9.01758871526
113 4.3409673741 9.00675001828 4.45446899586 8.96137185368
114 4.39931845968 8.89423743054 4.13171049358 8.9928687037
115 4.3666035606 8.97296730431 4.38561179276 9.08390708896
116 4.55777916051 9.02110545613 4.86234027663 9.04977450071
117 4.4999217564 9.05841608982 4.50266346712 9.01294826106
118 4.87203791256 9.03036227478 4.48800555682 9.02499765358
119 4.7304797164 9.0463449047 4.59583431721 9.04678153412
120 4.68202381321 8.98455454076 4.29435730351 9.02110615697
121 4.39236947876 9.04716406731 4.63467856192 8.97860020255
122 4.43604873767 9.0412802212 4.59084435161 8.9807136926
123 4.96229485519 9.06262404913 4.5442676996 9.0952506643
124 4.69915748072 8.9849099332 4.39371597636 9.08025902539
125 5.16531958256 9.01484748115 4.53917237201 9.0235980427
126 4.68081474571 8.99735468837 4.90395276022 9.01924729226
127 4.64547590794 9.00861686221 4.61116504723 9.08315550487
128 4.82972127962 8.99125919221 4.72681183372 9.04184721786
129 4.7043845606 9.04111449385 4.9663447043 9.07238816879
130 5.27843318899 9.05764702164 4.62233826229 9.08784630545
131 4.96633693682 9.04090972948 5.07814631899 9.072286462
132 4.82652675453 9.00489943758 5.03807669507 9.08341888107
133 5.10962622773 8.98848397072 4.86505480073 9.11483338961
134 4.80914432896 9.09809397692 4.54682949184 9.0063316806
135 4.77258444201 9.06450261953 4.72539555909 9.08014769625
136 4.97592815589 9.06073073253 5.3039150693 9.12201761068
137 4.80238541914 9.04808351754 5.12196466938 9.0857921667
138 5.04089433159 9.00812078149 4.90957329619 9.06299984357
139 4.91859863033 9.02566095199 5.2429897773 9.07895491662
140 4.74340139375 9.03472210253 5.06227890306 9.10440248615
141 5.00965309805 9.01536036925 4.96369306065 9.06408680105
142 4.9701053898 9.06643583383 5.13447525388 9.10969603663
143 4.85711489635 9.04233333487 5.13805428376 9.040476033
144 5.17130454146 9.06790709131 5.13272794159 9.06500290829
145 5.13997896303 9.04403792856 5.14446363298 9.07094932699
146 5.40635000689 9.10988934842 5.04652812562 9.02816040183
147 5.14455883823 9.08215281286 5.26851742979 9.13083287859
148 5.23959966703 9.0831818083 5.15294363417 9.07304875311
149 5.2026098805 9.12060051262 5.33025530309 9.06281906039
150 5.59735120287 9.06327653652 5.09864077432 9.06291499688
151 5.32075843723 9.13702341392 4.88386823965 9.08302355978
152 5.22983761532 9.1013404188 5.25245940305 9.16320458584
153 5.11924891541 9.1483357607 5.0757225475 9.11174497262
154 5.19997141545 9.07686354585 5.26474299271 9.09014265197
155 5.38700745175 9.07443166137 5.57643539307 9.07945295667
156 5.1128454049 9.10502839526 5.39636295072 9.12177916424
157 5.3241065725 9.12772871298 5.43297006691 9.09946770539
158 5.43944019053 9.08504121016 5.37417149024 9.05686897067
159 5.3759060912 9.02737374482 5.20215141892 9.13564465234
160 5.54127100009 9.11585709909 5.44161809546 9.09421838003
161 5.37422015619 9.04321894254 5.04943236156 9.08948914365
162 5.30318779812 9.14629602551 5.43375819013 9.06805107282
163 5.55848065228 9.10105319118 5.56050812309 9.06346386194
164 5.28195889547 9.05931901104 5.17322817248 9.11984333637
165 5.56533634993 9.07301592036 5.24397861635 9.16096409734
166 5.44162921289 9.07765466969 5.73987112299 9.13691388831
167 5.57795280734 9.12359256906 5.12274183028 9.11183022749
168 5.36627711112 9.08483655091 5.7511122144 9.13372597609
169 5.16666945716 9.06855636343 5.39719887625 9.11307397163
170 5.76535918443 9.08347209587 5.52107392908 9.14368340766
171 5.49216533326 9.15390098892 5.79458325239 9.08397645969
172 5.61120566555 9.11106486356 5.8281081718 9.08071168245
173 5.78000477264 9.19219206099 5.4386913306 9.1110207737
174 5.79335317938 9.18427459171 5.73319316196 9.12643334296
175 5.55350880002 9.15396437008 5.38167506478 9.14742333144
176 5.92834084987 9.02451193587 5.32799480224 9.12457342948
177 5.65115956613 9.1600705578 5.67892064381 9.11922751056
178 6.02157941935 9.14926874421 5.77002270592 9.07983143078
179 5.58070590057 9.13836002638 5.50244281857 9.15671393099
180 5.73378711221 9.1652661216 5.87333566579 9.08846860022
181 5.63986603906 9.10719414438 5.58102830302 9.18630484514
182 5.77192692164 9.11736044545 5.75789485885 9.09063984054
183 5.80408981 9.14450640595 5.56682150832 9.12874644732
184 5.52078276299 9.13506211153 5.85922482922 9.1497087383
185 5.82179512563 9.18538918583 5.73254083645 9.204525802
186 5.87113208137 9.14697127204 5.77128243099 9.10048004108
187 5.82462328358 9.13506079157 5.70555218184 9.12467901936
188 6.07274739367 9.15241367829 6.03764218862 9.13032968246
189 6.05195049838 9.14624911142 5.79672082324 9.19467873897
190 5.73184772257 9.13501366046 5.79621504382 9.17205516941
191 5.89522931682 9.12384787508 5.81144166026 9.11086950791
192 5.78740210798 9.11381742493 5.84171830774 9.16190797471
193 6.00022371406 9.14442833085 6.17550808655 9.19281376845
194 5.96729226628 9.13507220455 5.68019481692 9.15743444765
195 5.98510046725 9.16196957919 5.76934975464 9.15793289311
196 5.75935417156 9.1554278376 5.7114729122 9.14373909969
197 5.93870878301 9.15837642707 5.99034691128 9.15076958256
198 5.97046588603 9.21944536994 5.69500239732 9.13321048384
199 6.07227044168 9.19031086029 6.20293105499 9.20667260041
200 5.89066965204 9.15387678519 6.19663749114 9.12837445152
201 6.23115348012 9.13020121439 6.026215643 9.17027129253
202 6.1924575241 9.1084409797 6.05364892491 9.16542588872
203 5.94253826135 9.17125442859 6.14341889036 9.20404529512
204 6.27979589163 9.19832491916 6.11570032553 9.18306444434
205 6.07936117326 9.19179358249 6.40501580071 9.19948165363
206 6.32278043602 9.17025175324 6.10253633459 9.15658168046
207 6.03024320109 9.17021014643 6.19951266605 9.16448983637
208 5.9646267288 9.16904833204 6.22067110452 9.19755937795
209 6.15046662562 9.17985990782 6.00957655274 9.20331599608
210 5.96770310193 9.14455665301 6.34239500443 9.19707443738
211 6.45350774823 9.19064907508 5.86645735687 9.14244918573
212 6.53215657039 9.17351618979 6.048426662 9.17619573791
213 6.49170557537 9.14584307468 6.17110564786 9.2090113534
214 6.15800741048 9.1771645714 6.34312020885 9.21083935411
215 6.21479965245 9.17887443734 6.34769418475 9.22577967002
216 6.521061808 9.21228980991 6.24248328894 9.20823262447
217 6.47792238741 9.12945523975 6.02532477184 9.15196744279
218 6.24100860246 9.20818747385 6.18565663405 9.15070682182
219 6.24876304691 9.12994666133 6.27785664653 9.133650254
220 6.46921266785 9.15840850339 6.36784028602 9.18752224546
221 6.49247039522 9.16718296541 6.50811790246 9.20213363173
222 6.15520253925 9.16282553321 6.69729516105 9.19293834726
223 6.55689489669 9.14988346677 6.52055115862 9.18730271817
224 6.35202381674 9.18922256693 6.28829736808 9.24822299812
225 6.48257324269 9.17711376847 6.35382045093 9.20810769292
226 6.56627713115 9.20491650748 6.28939262841 9.19497180392
227 6.28213868308 9.21043884512 6.45840413569 9.16982528247
228 6.12578133966 9.19901980474 6.75116907697 9.22762564828
229 6.27103267421 9.20252768776 6.47688116654 9.20176657055
230 6.33607873408 9.18852844512 6.57024587125 9.18691763696
231 6.49995869069 9.17768214446 6.52177001961 9.20691013527
232 6.43998971279 9.10050704866 6.6607025054 9.21316446116
233 6.54856011792 9.15518774066 6.58339089175 9.16751271035
234 6.36557435524 9.17143536855 6.72442970676 9.22723341589
235 6.8863109286 9.19822840879 6.34841037117 9.19263022354
236 6.60703520133 9.20612100216 6.52464333028 9.22859082836
237 6.72364136307 9.15918288721 6.26223842996 9.20916113659
238 6.68660180289 9.1950723278 6.38904447134 9.21223118881
239 6.66663146949 9.19358267098 6.7224900453 9.21169702539
240 6.7977022801 9.24714508178 6.73795044876 9.20985610876
241 6.77342535185 9.17943892225 7.02911681003 9.24790186596
242 6.79323057892 9.20221582371 6.69660285722 9.23376180463
243 6.59849674915 9.20635123966 6.77904617104 9.17306904814
244 6.74926180327 9.2054424043 6.54275326481 9.23098247404
245 6.82895206294 9.19544733716 6.86340932545 9.20530997923
246 6.56477304642 9.19864526648 6.75071907291 9.20176399685
247 6.80089085785 9.20063173099 6.72582796267 9.24358628306
248 6.84488823667 9.22130530544 6.80306192488 9.21192211449
249 6.73565957061 9.16798705116 6.79719514406 9.19141401694
250 6.72945588435 9.19768827606 6.56149269721 9.20439796737
251 6.70141013015 9.21031665795 6.63124217784 9.19931450675
252 6.90997070201 9.20241273225 6.79550976198 9.21900635811
253 6.8413929761 9.19871628388 6.89672853157 9.21938566384
254 6.86957182979 9.19787248063 6.73979337972 9.19804608566
255 6.80769268931 9.21140111145 6.68864207614 9.20477542508
256 6.99651437363 9.23802232333 6.5281904702 9.21832566741
257 6.76118052027 9.16183403044 6.94229077315 9.20906971277
258 6.6295851297 9.23350001718 6.79397142207 9.20765792616
259 6.9266313141 9.228668362 6.87185176821 9.21404311871
260 7.03332741599 9.19890705154 6.83655957784 9.21370629379
261 6.62102000014 9.19339784102 7.02698651001 9.23766402616
262 6.62039280981 9.20835592136 6.56604867037 9.26769742474
263 6.81930795641 9.16811041291 6.8097197542 9.24304836304
264 6.85703084856 9.2400945044 6.79099935405 9.23839517859
265 6.92008312158 9.20554013083 6.86547330216 9.21860605977
266 6.88578979975 9.23127307792 6.95108965856 9.20507736553
267 6.9790430515 9.23386115464 6.53030868232 9.19650411672
268 6.80882974928 9.23977369458 6.61678227342 9.23139888246
269 7.13595867829 9.21188466447 6.94472508031 9.1946067937
270 6.85486066567 9.21335009057 7.03100312275 9.26228117406
271 6.84577824771 9.2084403047 6.8405742067 9.19943095981
272 7.1998070977 9.2435184837 7.1789500223 9.21925705501
273 6.88431634511 9.24109539413 6.93144701344 9.21908926881
274 6.9693581962 9.25130587724 7.09836586228 9.2173665883
275 6.86117675732 9.22212663241 7.16655059759 9.23294434288
276 6.96257720335 9.2420591879 6.90983494926 9.23669619657
277 7.15428681577 9.1971372254 7.39649576528 9.24336992903
278 7.09934584822 9.24731350437 7.0675509727 9.27220651221
279 7.18394854383 9.20044369069 7.09161763838 9.2721661184
280 7.19514950696 9.21577321779 7.11391161488 9.21462492672
281 7.10897591283 9.19826627146 6.98437386037 9.26307206915
282 7.24785955466 9.25958697086 7.13994173638 9.23510268247
283 6.93342791631 9.23636655101 6.92983993986 9.24184357695
284 7.16831186411 9.21215372727 7.14536603261 9.20878017001
285 7.13311846652 9.21519992784 6.99555480593 9.24570635475
286 7.24415893728 9.21483206195 7.32648484633 9.22430236944
287 7.16313418856 9.23608899978 7.2731952073 9.26921583464
288 6.98811931445 9.2581158809 7.04162841014 9.23724680574
289 7.20990274996 9.20070061204 7.03090528141 9.24256247171
290 7.20967366716 9.22836314925 7.29459355209 9.2712424845
291 7.1702789321 9.22653809647 7.28826961879 9.24899579462
292 7.42418412676 9.2339510973 7.1010737594 9.25830672668
293 7.1627101527 9.22845460099 7.50196083935 9.23568282763
294 7.16511961755 9.26677516911 7.22291424955 9.26574264404
295 7.30602401109 9.24032824485 7.15325926409 9.24673024339
296 7.22532257652 9.219342703 7.17378276925 9.24399755735
297 7.34909720245 9.20883630631 7.40809179592 9.2392677385
298 7.39109503963 9.26305306489 7.25588472555 9.23381136788
299 7.58616516301 9.25585445158 7.16861164482 9.21386242198
300 7.15810401064 9.26719300659 7.40401348542 9.25446858938
301 7.34944536452 9.2264623049 7.40106392237 9.26118560021
302 7.18271397316 9.25167973281 7.43868430919 9.2621859875
303 7.26184629088 9.20717376264 7.59608798294 9.2444980541
304 7.33770645069 9.23495647236 7.26646313678 9.25263142883
305 7.50571728808 9.23685718143 7.30259321464 9.25633583264
306 7.51846756344 9.25491182836 7.54054519431 9.25387173286
307 7.04948815165 9.26877436096 7.5017675931 9.25374884433
308 7.23633794913 9.28563742298 7.55418671586 9.24871863645
309 7.19727738805 9.26182611761 7.51226327593 9.28372479878
310 7.6130529025 9.24073221752 7.18856715134 9.23380408176
311 7.33386739318 9.25365357805 7.45754951183 9.24345984339
312 7.44042177941 9.26661403421 7.46036135114 9.247809246
313 7.50237954883 9.26351278889 7.49821819673 9.27327901221
314 7.36816713627 9.24123251573 7.45751614025 9.25029374768
315 7.38923885347 9.24712725697 7.47658477498 9.25482520622
316 7.39680250354 9.27101615715 7.43005251977 9.23583253115
317 7.45081444645 9.20638079947 7.48201356303 9.24759994154
318 7.75777151804 9.26741890024 7.39280062341 9.2675207361
319 7.48864159719 9.23799033805 7.77737348186 9.25586071122
320 7.58284386761 9.23335936031 7.61141732462 9.24827846988
321 7.55447902405 9.25665336497 7.37038382763 9.24576721433
322 7.38692999549 9.23938619032 7.62416801873 9.28144033275
323 7.69519847497 9.23065258274 7.61670544543 9.25778175008
324 7.35273282096 9.25573950335 7.53728626657 9.24481246639
325 7.60898130121 9.25475639793 7.41305302679 9.26049332892
326 7.64834079838 9.25989805559 7.39396128939 9.23751116571
327 7.53486851763 9.25664105508 7.63715739435 9.26938760345
328 7.50577248678 9.25881231968 7.49262047156 9.25678772335
329 7.54195757333 9.26660554272 7.73204414308 9.26314509137
330 7.67199145421 9.23792044012 7.62437588979 9.25862565218
331 7.55428840587 9.2524026466 7.56901818513 9.27084312928
332 7.59261139551 9.27117699984 7.67572311346 9.24816481104
333 7.55377559788 9.27307984657 7.69657885456 9.24841563726
334 7.56548712269 9.25700819352 7.60753255931 9.25217731173
335 7.52606246527 9.28994684203 7.54396284058 9.27920488962
336 7.7496287049 9.25587193941 7.95798901693 9.27866695563
337 7.54728641376 9.24441972888 7.85820270093 9.26088949776
338 7.64914705343 9.2739460187 7.83286146614 9.25691954292
339 7.843476555 9.28108288108 7.90686675241 9.27444191988
340 7.51202899086 9.27712576068 7.65407018077 9.26369575708
341 7.29952062205 9.25354058961 7.56974413292 9.27566499542
342 7.83774584266 9.26924136781 7.89857945791 9.26005994373
343 7.61739633816 9.29881822982 7.76056194917 9.28729753534
344 7.67151191053 9.28233984858 7.52484910932 9.27820558726
345 7.51363833221 9.24793702428 7.73844682315 9.29902293848
346 7.65132059118 9.27243654565 7.73166181088 9.23097105459
347 7.74474157399 9.29556707799 7.70273551904 9.29086838388
348 7.78694263004 9.27387538069 7.67164585053 9.27385094711
349 7.84333617384 9.26179899808 7.69102280956 9.26352488016
350 7.62461752158 9.27045882886 7.44254301763 9.27624510453
351 7.83868384734 9.26842619592 7.44021888674 9.28902429281
352 7.58924783232 9.25233417734 7.87874845057 9.26559733869
353 7.76429086681 9.2689283146 7.78783402311 9.2557309547
354 7.76879322093 9.23596408723 7.58886774512 9.27788899442
355 7.60605142014 9.24553318179 7.56884595838 9.27296800264
356 7.84648667176 9.2694831254 7.87493779889 9.27288691293
357 7.79978788985 9.28347337742 7.77738306389 9.26735776863
358 7.85314535307 9.26111664075 7.87910927807 9.26394336397
359 7.81963697966 9.26410425089 7.58371842467 9.2510613981
360 7.96978917891 9.21506383732 7.64656749649 9.27963714735
361 7.76886199644 9.25862500412 8.03514682288 9.26644628215
362 7.74742442782 9.29393874938 7.88626942665 9.2677144383
363 7.99346517718 9.28168981304 7.87940976934 9.28254553103
364 8.11698462308 9.27093802539 7.87577050678 9.28635157132
365 7.9796770494 9.2901503692 7.64689241649 9.25678937707
366 7.69412909201 9.28444012916 7.71852133102 9.25551133508
367 8.01150097669 9.27832029149 7.95003024367 9.3037054933
368 7.75361803896 9.25447280626 8.0248333639 9.28309580795
369 7.82031491039 9.25576140053 7.91714451595 9.27820935538
370 7.9436567638 9.26984928744 7.77143180868 9.28367803695
371 7.86874875617 9.28628230713 8.168251367 9.28412866133
372 7.93599900318 9.24528218159 8.04500290401 9.278410206
373 7.94678290412 9.27065504703 7.82972383058 9.26356210271
374 8.06482504886 9.29359467774 7.97929723215 9.2728419441
375 8.00214061579 9.28069998572 7.85233097616 9.27461479565
376 8.11138021958 9.2866502669 7.87662621992 9.26727843819
377 7.87156323942 9.21345719685 7.90573904852 9.27833199806
378 8.02277400305 9.28226394841 7.73625371282 9.29258207355
379 8.03531532513 9.28392368202 7.61220113568 9.27368438787
380 8.06456714221 9.28938977779 7.95915339651 9.27433682575
381 8.0364454813 9.27527185187 7.9395556887 9.26427811997
382 7.83275238584 9.27583362043 7.99186586465 9.27421110256
383 7.84997329109 9.25026317537 8.09639414836 9.28966601968
384 8.0938756843 9.28865659599 8.01617073711 9.2831170546
385 8.19016541598 9.27164212953 7.86566171331 9.29136072592
386 7.96081634064 9.27742807461 8.15579963474 9.29083585134
387 7.88406200437 9.28467585294 7.9225385389 9.28884425868
388 7.91878125359 9.28443575945 7.91920930131 9.28731836512
389 7.95738898574 9.31217157779 7.94970835117 9.27783888603
390 7.81568316665 9.28274536531 8.02926614451 9.28272396851
391 8.18788471441 9.29010440889 8.01596361406 9.30096038057
392 7.96765291455 9.29524595046 8.05785465799 9.30649965357
393 8.06431544241 9.28065992758 8.18552005858 9.29594301707
394 8.12493611676 9.27849074516 8.12907320469 9.28502816375
395 8.15724075754 9.31518816928 8.1188602626 9.27644176903
396 8.14561476212 9.28927300279 8.09356796185 9.29287619543
397 8.12174656909 9.27961812814 7.88249595091 9.26998822656
398 8.01666610056 9.28974661097 7.95006020548 9.28196846252
399 7.87859937208 9.29665986935 8.24784407203 9.29215984086
400 8.05292504877 9.27016656417 8.00348545715 9.3037824463
401 8.1211513822 9.29842677417 7.99870835919 9.29060296699
402 8.11010132646 9.2827174946 7.79857127435 9.29733607534
403 8.13309892863 9.27638303038 7.76764669481 9.3111912931
404 8.06601040383 9.2911198856 8.00631884173 9.27338510804
405 8.00903212742 9.24973573448 7.94095909805 9.29303449292
406 8.08713457919 9.28818026319 7.92544167844 9.27516287471
407 8.01359709633 9.28990966605 7.80665855554 9.30438916143
408 8.18349359684 9.27230304384 8.08630222082 9.27635676698
409 8.24754614757 9.29765935922 8.22836340149 9.28007053354
410 8.20430147346 9.28662856428 8.34210621966 9.31702018777
411 8.18004476402 9.30248405286 8.09554648533 9.27340500868
412 8.3266872514 9.26304200859 8.15674370946 9.29368924064
413 8.14103985727 9.29559327229 8.07048201715 9.29512663199
414 8.20341833199 9.29173314632 8.13644926048 9.27565664079
415 8.14549230271 9.28156937229 8.22471413935 9.29773401252
416 8.10986197419 9.30135949965 7.98472511926 9.29777963863
417 8.32171914462 9.26994548441 8.08300253545 9.28503572077
418 8.04381650608 9.28343618572 8.12898471068 9.28374873532
419 8.09112141934 9.28231907005 8.26763700298 9.28172821279
420 8.17516303488 9.27673896504 8.09950315498 9.2917752057
421 8.24239105707 9.30699002393 8.2091750598 9.28621550799
422 8.24900875542 9.26613985741 8.39802169322 9.29825056522
423 8.0946367648 9.28693612926 8.22540996792 9.29187023892
424 8.24465348949 9.29222833 8.32205497478 9.30466131273
425 8.22953469637 9.30051013552 8.14227212231 9.25897664269
426 8.20044855843 9.29817694665 8.2485664618 9.28584587958
427 8.28379528562 9.29738639166 8.23597676927 9.29516483871
428 8.21710182009 9.29085919262 8.10541802967 9.28801850519
429 8.1321970166 9.29571724741 8.15162481386 9.29507304777
430 8.4342118591 9.30898505078 8.32014393733 9.31172928431
431 8.27584845962 9.30054969764 8.1584810043 9.30686436316
432 8.22075190223 9.28894460476 8.09014451728 9.3100101767
433 8.36360621141 9.29868503308 8.19538539584 9.30369323355
434 8.32234208987 9.30993773318 8.13875905089 9.28532173761
435 8.45587121342 9.29821225588 8.142624384 9.28046362349
436 8.24128023026 9.29700709891 8.39490063565 9.28932960236
437 8.20169673365 9.30690137435 8.28505642534 9.29017895218
438 8.08283573588 9.28716793442 8.35435658739 9.30419035157
439 8.34396538834 9.28346309519 8.10904524943 9.2922142774
440 8.32516123055 9.28659046001 8.26715182533 9.25752502621
441 8.58281098461 9.29435454239 8.10052196904 9.29799241227
442 8.57890435191 9.25818177104 8.18549904056 9.26684567562
443 8.48560194123 9.29663067199 8.43088855776 9.32003602026
444 8.29258924446 9.28327973778 8.31176915145 9.27429167716
445 8.25998545941 9.30826998274 8.28300640413 9.29144093434
446 8.32412504417 9.3152514588 8.38033824769 9.29950120863
447 8.4898256037 9.29815928578 8.19488417788 9.31041116081
448 8.4009396526 9.30667253658 8.3182469657 9.27988613821
449 8.28361585687 9.30467783052 8.3850238637 9.30224683932
450 8.47093810526 9.31104666993 8.41962810386 9.29878765092
451 8.27341153819 9.28485160442 8.38381865493 9.31197328844
452 8.46996724198 9.28203713354 8.26446298592 9.27404058406
453 8.56639965819 9.2972632837 8.38019129659 9.29359370306
454 8.41938519593 9.3031007844 8.48203719306 9.29035593024
455 8.37106200688 9.30141530956 8.39663689443 9.30859425851
456 8.40597152481 9.28780844882 8.34186734213 9.3018650488
457 8.37956274475 9.29168999367 8.31664223961 9.29915043601
458 8.36628756828 9.31379494833 8.28013389687 9.3040695645
459 8.46563632593 9.28667721222 8.17668527189 9.29151201258
460 8.34318792926 9.29942223918 8.40158187262 9.31393796094
461 8.33237513963 9.27265257246 8.42944919588 9.31704359472
462 8.39756403816 9.29445374257 8.41292406816 9.28438194505
463 8.46803295463 9.31080952789 8.4471429684 9.30746634048
464 8.45598324068 9.31701394496 8.32638482746 9.307979603
465 8.36240720036 9.29359337319 8.16315178555 9.30264799131
466 8.44965799786 9.29658579358 8.43124515025 9.32084245455
467 8.61900707595 9.3035921742 8.43381245807 9.31347098095
468 8.18798160431 9.30167243271 8.27576683567 9.29923440476
469 8.64143708402 9.29870328881 8.19343897131 9.30487514794
470 8.3508952184 9.2808706572 8.51206247152 9.31139053099
471 8.52619006544 9.2869363872 8.62532426294 9.31237791424
472 8.36393751646 9.29925432226 8.50244663867 9.27683357355
473 8.5523821581 9.29440789829 8.26608347131 9.31575592624
474 8.46569135165 9.3127359741 8.38601026048 9.29577910306
475 8.32886556825 9.29853519413 8.47015440832 9.3014930902
476 8.51935926031 9.30280955294 8.43719760369 9.29658855379
477 8.42275869203 9.30731304794 8.26848470457 9.28408899927
478 8.54455135547 9.30686564058 8.30602400243 9.30496558164
479 8.46096533984 9.30508376728 8.28573178797 9.29881473852
480 8.53981595847 9.29492000005 8.24518255455 9.32750265491
481 8.40270901514 9.29809153072 8.51625101677 9.29855946645
482 8.47652412491 9.2945213071 8.42400466615 9.31175047544
483 8.46842657682 9.29888060308 8.24176442681 9.30923450346
484 8.45761510034 9.30653417273 8.20495798288 9.29858414955
485 8.5200348878 9.29843917712 8.5171871558 9.31043363499
486 8.59937332064 9.30688553788 8.26773257307 9.30496922781
487 8.46585596798 9.29033442493 8.35567316593 9.31894543193
488 8.43965338745 9.29930584873 8.51878514837 9.29654026722
489 8.48439372618 9.31336818245 8.60995744061 9.30684007778
490 8.59899337082 9.31211126683 8.4611195586 9.30837402469
491 8.53493798481 9.29810363859 8.39931300041 9.27796557211
492 8.42039265447 9.30511059719 8.62690132682 9.3150540485
493 8.65850931642 9.31853569958 8.5467545186 9.31831968445
494 8.57406258755 9.29364523569 8.55481062607 9.29831467943
495 8.52542747328 9.29365578509 8.55526797863 9.31399893395
496 8.6399812267 9.30283715819 8.66160904026 9.31245092627
497 8.52736928973 9.29826204304 8.53234497853 9.31757860686
498 8.5588058054 9.32065104153 8.4807160997 9.3036701086
499 8.597432007 9.30835432596 8.69809988925 9.30761422426
500 8.62578530593 9.30421640827 8.78448496289 9.31122189908
501 8.61965679197 9.29664780454 8.58345924682 9.29565962876
502 8.61830622672 9.31531701578 8.62004963156 9.29382888387
503 8.55915603192 9.29762171965 8.59435358383 9.30175181596
504 8.51531881976 9.31991324461 8.62507850436 9.29380192277
505 8.66312224404 9.31136945789 8.54891509476 9.30659926542
506 8.65039644495 9.29906329167 8.52076220196 9.30988439003
507 8.63869431089 9.31490879904 8.55613170692 9.31165497683
508 8.62468606588 9.32736733734 8.71538231046 9.30696668635
509 8.49031324471 9.3232794238 8.62371478252 9.3040683022
510 8.68192595769 9.28129597834 8.57195520456 9.31262003937
511 8.64241154945 9.31496457099 8.46840907019 9.31450168514
512 8.55289916055 9.31023798298 8.60400735697 9.30756932572
513 8.5217402013 9.30020764164 8.63451018187 9.31943771099
514 8.69701444225 9.32323575159 8.54641166288 9.31257621909
515 8.41816395456 9.29900260517 8.66512648904 9.29443664126
516 8.61464904527 9.31097814446 8.64202695346 9.32774698466
517 8.6935925757 9.30429258589 8.46388229292 9.32184510079
518 8.63854197154 9.31548970251 8.55693400262 9.31986163094
519 8.65715737786 9.30411119742 8.69025977141 9.31354030817
520 8.55283238473 9.30938570248 8.62698433515 9.31971106055
521 8.62392612854 9.31042339046 8.68803025334 9.31556034929
522 8.72952853819 9.2950665716 8.70543744171 9.32577188732
523 8.60229635339 9.30227790046 8.4949114199 9.30539359898
524 8.77288344651 9.32354795334 8.48838124038 9.31434864698
525 8.63404590794 9.30792715824 8.6884041314 9.30978127927
526 8.75636438654 9.31074437102 8.52351905181 9.30810974061
527 8.60955438338 9.30966030974 8.42672155042 9.30655671649
528 8.7673523596 9.31077061073 8.65359521732 9.31545721701
529 8.68393661295 9.30075630572 8.59747097114 9.32650604669
530 8.65878523903 9.31297403195 8.70625278302 9.31298710368
531 8.68625301628 9.31868859008 8.69109098604 9.31608030323
532 8.67435760635 9.31034107687 8.71725748427 9.31705429343
533 8.5693245045 9.30194408495 8.77948050375 9.31691006668
534 8.54680711367 9.31971916356 8.51551129465 9.2999330071
535 8.75390726726 9.31773235145 8.75829372422 9.32120627657
536 8.65708857443 9.31363290585 8.54856427611 9.3175213493
537 8.58322678053 9.32224445061 8.64119248515 9.32060426797
538 8.70935031069 9.31128085342 8.69550418504 9.32681426109
539 8.66358701107 9.29176527951 8.61421051604 9.30683889558
540 8.59589093608 9.32197072447 8.68969260035 9.32129641982
541 8.68037246898 9.31356678988 8.79839783188 9.31485985694
542 8.72366973511 9.31112548361 8.63545744792 9.31640929079
543 8.762877807 9.31102594585 8.58605061707 9.32178026574
544 8.71133422255 9.31193920423 8.56036542184 9.3093689785
545 8.7226132846 9.33677432827 8.70308046827 9.31022560623
546 8.64480009818 9.30039146033 8.75769037842 9.30988152614
547 8.80357600813 9.30085224846 8.73090350084 9.31615512749
548 8.84271726804 9.32833209616 8.7136281636 9.30720450048
549 8.71652774424 9.30620508624 8.58186276808 9.30250469995
550 8.78460674267 9.31837844422 8.67805043612 9.30543676324
551 8.64949123003 9.31431760264 8.80499434834 9.31292078326
552 8.65069243467 9.32253164708 8.61320682705 9.30818958829
553 8.77468791799 9.32758525942 8.70459619505 9.33811156317
554 8.82384875056 9.31596921696 8.65724591456 9.31702121607
555 8.70059671685 9.30285184159 8.70392034084 9.31337892676
556 8.86362782972 9.32325340804 8.72720400339 9.30759301301
557 8.76905253965 9.33383615956 8.72656297301 9.31266067685
558 8.67098838152 9.31336267242 8.71516718948 9.31687402106
559 8.7716445192 9.3073130344 8.64873759197 9.29935297539
560 8.83207206717 9.3205776135 8.76096104983 9.33765745587
561 8.82152615461 9.31152740734 8.81692747366 9.3229762852
562 8.82346518685 9.3012556551 8.75800550819 9.31125515065
563 8.83578554075 9.32205890608 8.72935852048 9.30156790754
564 8.60782046299 9.33571662167 8.79103768111 9.32626313028
565 8.69508184258 9.31342500841 8.7484632789 9.32466949881
566 8.80955457926 9.31623991945 8.75668046309 9.32319241776
567 8.78056488239 9.32074758959 8.68864044665 9.32432631541
568 8.82529688965 9.33339288947 8.7569906925 9.31466530994
569 8.79118579593 9.31199784728 8.78495319235 9.32687207766
570 8.87566890285 9.30851757836 8.67899771765 9.32798820821
571 8.71738557963 9.3206978501 8.8281428917 9.33235675876
572 8.8405229932 9.33372548831 8.74183399821 9.31676551112
573 8.76450001415 9.32383285575 8.80111554957 9.32192862291
574 8.86649077434 9.32349583907 8.82878843752 9.32967370676
575 8.73026071535 9.31590162428 8.74930769957 9.29415112516
576 8.78718409826 9.32442228053 8.7798691972 9.32902879981
577 8.90184653751 9.31789012091 8.87497145342 9.3178194868
578 8.81263395227 9.31006089901 8.83751251243 9.33532100232
579 8.98485458476 9.31321611372 8.83280374345 9.33299020837
580 8.85009970398 9.32767626262 8.74317074045 9.32903896956
581 8.78988913432 9.30426083236 8.7305033153 9.3138664042
582 8.95025968621 9.30826818978 8.80384142285 9.32495477348
583 8.76764429446 9.31662152242 8.7657871167 9.34010374075
584 8.80948036265 9.32091126248 8.82367985754 9.33125785104
585 8.75833903264 9.3349581387 8.81585411354 9.31998314267
586 8.83303263332 9.32038118057 8.80522313561 9.32027045466
587 8.8671618765 9.31350440609 8.83078536718 9.31194770663
588 8.82154066778 9.3205098582 8.76459470769 9.32628841932
589 8.90482078876 9.33391868585 8.76434327955 9.32606306213
590 8.78036555645 9.33107135725 8.78534105506 9.32362478646
591 8.95689854568 9.33293006398 8.77609847421 9.31725363828
592 8.83664361188 9.32397951203 8.80123673357 9.32482834636
593 8.92206193718 9.31516237923 8.83345199471 9.32311593546
594 8.89565436154 9.31469923263 8.8835091536 9.30720976585
595 8.78450371616 9.31012140415 8.83958962416 9.31316280153
596 8.9153543458 9.32216341883 8.92449326099 9.33354345355
597 8.91811335813 9.31592595184 8.81693818386 9.30723858751
598 8.82691453126 9.31676993779 8.81903024981 9.32193870732
599 8.89713659308 9.32628897758 8.89103731043 9.31965412422
600 8.84247315609 9.32482489344 8.89897241859 9.31627832033
601 8.84335298285 9.32626365708 8.80180022387 9.32385656759
602 8.92158692018 9.33490734875 8.73049146103 9.30841584212
603 8.93448297243 9.31954870589 8.84838282924 9.30476217062
604 8.83626368974 9.32994475705 8.77627945151 9.31986786908
605 8.9639300166 9.31725540443 8.76946561351 9.31377387225
606 8.83438133014 9.31692257605 8.83673175647 9.3236062588
607 9.03045362751 9.31058683143 8.78598721952 9.32324177004
608 8.93412114585 9.3162975756 8.89994158588 9.31361390328
609 8.90378944263 9.33716288494 8.90573597029 9.31886632688
610 8.8622821968 9.31445740439 8.86364127052 9.30720055726
611 8.85087100701 9.32611946475 8.89506026216 9.31685198853
612 8.89131948408 9.32343457514 8.86271503638 9.32547881277
613 8.91988420513 9.32695168537 8.84699206941 9.32247082077
614 8.95501156826 9.33180138379 8.8311403269 9.33079120366
615 8.87419521854 9.32835201846 8.91187841693 9.31712203344
616 9.00324213017 9.3225406692 8.81758359742 9.32841590455
617 8.87319412197 9.32883928216 8.80883912958 9.31703705518
618 8.92227223669 9.32583866352 8.88294480644 9.32404785997
619 8.87073009947 9.31884894554 8.92670218948 9.32857640875
620 8.96929148828 9.34279112429 8.92474156077 9.32693618515
621 8.84838642119 9.31683372264 8.83757909548 9.33043022234
622 8.90530626786 9.33099796176 8.85701001542 9.33792749052
623 8.91723380035 9.32582415932 8.95304539841 9.33722399768
624 8.90849516431 9.31516221996 8.99396376259 9.32258352393
625 8.89856398193 9.32132740416 8.96317283135 9.32804298801
626 8.89879843276 9.3279845217 8.90764062223 9.3253196743
627 8.93276203854 9.32442415864 8.7835295009 9.32829667724
628 8.91365972966 9.32954660848 8.77069118939 9.32324766221
629 8.96065326149 9.31098427614 8.90646901415 9.32668920998
630 8.87854897488 9.34110769602 8.87030428619 9.32053187829
631 8.89644784899 9.32260404273 8.87110700376 9.31427794292
632 8.98902111125 9.29309546023 8.92342031124 9.32458148964
633 8.87662051979 9.32607679481 8.86593236889 9.31000129905
634 8.97010957519 9.32274134036 8.92920835663 9.33376549666
635 8.96840145231 9.3330055127 8.83910156213 9.32862200171
636 8.94112820307 9.3289607522 8.92549471876 9.32375056678
637 8.9969448744 9.32461397444 8.92632385118 9.30169467873
638 9.0053452407 9.33278123436 8.84561286756 9.32435206172
639 8.91967572256 9.30929123765 8.92386720375 9.32841564201
640 8.9022494424 9.32477340724 8.94902553619 9.32042328885
641 8.93431147262 9.32537781491 8.96918183157 9.32569095551
642 9.00580231572 9.34086282174 8.91613149278 9.29252206934
643 8.92566592363 9.31151056307 8.84998562308 9.3290604371
644 8.9517020815 9.32682762814 8.93554335993 9.34281236249
645 9.04520448085 9.32506903172 8.9696681658 9.33494300108
646 8.9304054062 9.31931614206 8.96460876555 9.31923539277
647 8.93795015065 9.3190333039 8.96029816975 9.31104737827
648 8.9667975336 9.32958325514 8.92731718302 9.33472039599
649 8.95998321137 9.31534863308 8.87849014657 9.3208506896
650 8.92088554275 9.32504724842 8.94654484526 9.32005581339
651 8.90599856613 9.32018197517 8.91382077179 9.32717147527
652 9.02242312813 9.31937491616 8.86310406384 9.32965392263
653 8.86547784296 9.32347691219 8.89364444389 9.33426189947
654 8.91302894387 9.31775215073 8.84566508 9.31750884476
655 8.9408334267 9.31781646363 8.99768304074 9.32623939078
656 9.00823717363 9.32472430734 8.92834171887 9.32654459715
657 8.92787719013 9.32001701419 8.98836357441 9.3411486659
658 8.99982410896 9.33558829524 9.07777511854 9.32033092358
659 9.04272888562 9.33736363925 8.93475655981 9.33403196346
660 8.97755002543 9.32750986214 8.83052945583 9.3291741238
661 8.91058906019 9.3051571628 8.96522793926 9.33235216207
662 9.05383545751 9.32880561859 8.82201557007 9.31710837024
663 9.05942841863 9.32388153261 8.89818798124 9.33224646841
664 8.99531250601 9.3229300959 9.01931230515 9.32190106002
665 8.97955772728 9.32907118933 8.97016735999 9.31424961975
666 9.05968726883 9.32929731603 9.03942015997 9.32441097432
667 9.02936353122 9.32511942422 8.96609354311 9.31229124419
668 8.94017163121 9.32692435401 9.03649509666 9.31507757768
669 9.08357322536 9.32984086384 9.06070063078 9.31918175699
670 9.03259230838 9.31652182113 8.97794719578 9.32631663536
671 9.06816308955 9.3324725483 8.98812283302 9.32685951962
672 8.96010120577 9.32176448334 8.94080332377 9.3297889994
673 9.01551839207 9.31775368671 9.04004823315 9.33433451111
674 9.00253456031 9.3321294041 8.93958783844 9.32122167979
675 8.99612173356 9.32491202998 8.93640751536 9.33710427204
676 9.13175968243 9.32492200144 8.9614978049 9.34366594978
677 9.06313177683 9.33237127296 8.95161451024 9.32312062634
678 8.9275386125 9.3049595026 9.00246967914 9.32683466578
679 9.01872348841 9.32867457925 8.93772778114 9.31000770345
680 9.10980132288 9.32813259668 8.97826840288 9.32421215842
681 8.95696313556 9.3268658086 8.94087715536 9.3278827761
682 9.01283407853 9.32028640626 8.97601562819 9.31419478891
683 9.11809663565 9.32500452279 8.92689176027 9.32292716763
684 9.03964543854 9.32678757788 8.93155811634 9.33379190736
685 9.03476682668 9.32301729121 8.9412348828 9.32698021235
686 8.96324514652 9.33198013677 8.91255051703 9.32789047559
687 9.13282346352 9.34193568712 8.95134970239 9.31759961535
688 9.00385746562 9.31407220416 8.96144880192 9.3304299334
689 9.08374847984 9.32293822142 9.05352874454 9.33228132656
690 9.00946499345 9.32356545095 8.95065757914 9.3353066215
691 9.01500416569 9.32834963388 9.01020736051 9.32640289087
692 9.08871442405 9.31558514389 8.92459196483 9.32927291761
693 8.99810082885 9.33363699878 8.99571667247 9.31232414703
694 9.11915618558 9.33287496134 8.94155545371 9.33012507597
695 9.05287490922 9.32095606312 9.08960683629 9.32268228386
696 8.95358702693 9.32837948986 8.97167270311 9.3395633342
697 9.05237889033 9.34191008667 8.9747952675 9.32214148852
698 9.06807223364 9.33773663531 9.0088156999 9.32248102084
699 9.04609051793 9.33051506951 8.95879037592 9.32081748749
700 9.05079273118 9.33408264348 8.97947449052 9.32575914849
701 9.11694214481 9.3201429469 9.05083677787 9.3191923075
702 9.05040187758 9.33883474284 9.01733590511 9.31895215044
703 9.03878334563 9.33362286261 9.03958097051 9.33056177778
704 8.95019048879 9.3404825606 8.98855203591 9.31362828457
705 9.04400988206 9.34266292271 8.93867275602 9.3206552851
706 9.0409814439 9.31287630524 8.92593735819 9.32189938606
707 9.03662807362 9.32908707711 9.03907919174 9.33098399967
708 9.0661229069 9.32723558634 8.9621181988 9.33050319982
709 9.00573886612 9.33920512656 8.90786573209 9.33487397764
710 9.04885106685 9.33057147519 8.94580654781 9.33399091167
711 9.02536780204 9.31959542586 9.03496846468 9.33241806349
712 9.1098170416 9.32999845993 8.96953124782 9.33660563614
713 9.01713668569 9.32471279306 9.03966467271 9.34241732089
714 9.10712621395 9.32580594202 9.05490715882 9.33912960164
715 9.10159154158 9.32866546803 8.95831401645 9.32486737717
716 9.11508677551 9.3272604313 8.99208851794 9.33102450987
717 9.10462991561 9.33388997945 9.03676051249 9.33715527682
718 9.03590750926 9.32522268114 9.03600440479 9.32082033498
719 9.13783669875 9.33415596003 8.93108018356 9.3345957012
720 9.18847298947 9.3383645259 8.921558256 9.33249044614
721 9.0887790675 9.31967528228 8.97249036047 9.33434269555
722 9.04565866043 9.32954800514 8.98987996877 9.33361922494
723 9.03082353919 9.32077612318 8.9545927113 9.34009171231
724 9.08184616541 9.32751330091 9.01864325779 9.30657072294
725 9.05804203332 9.33098673486 9.06819256447 9.33628241416
726 9.06189085843 9.33861769541 9.05075457637 9.329102973
727 9.00685939961 9.32241240311 9.06546690708 9.33502050851
728 9.12878598728 9.33407411294 9.00486547158 9.33265038285
729 9.13530721525 9.32518542558 9.0321845139 9.32205252038
730 9.06210651306 9.31505413297 8.97145584196 9.33676383112
731 8.9982926554 9.33900267677 9.06829700019 9.32310717967
732 9.03955285969 9.35200642667 8.97591549808 9.33298606458
733 9.12412277468 9.32654816256 9.0008801564 9.32708815836
734 9.09902253744 9.33327051757 9.09409407598 9.33188627635
735 9.08504477283 9.33643756614 8.9988723525 9.32708859563
736 9.04351953905 9.3323758665 9.07170109207 9.32121506228
737 9.00330825309 9.32113838887 8.99742018945 9.32747183605
738 9.18088702246 9.33411899414 9.02751724339 9.35014563055
739 9.10676456586 9.33380753849 9.05673417666 9.32894832373
740 9.0992341657 9.33180576032 9.07199903226 9.34653686174
741 9.12111168181 9.32755501176 9.04727290094 9.33916188158
742 9.13070053218 9.32156450402 9.02271767471 9.32067253982
743 9.13431022591 9.32930219635 9.07197935041 9.33203963956
744 9.19267314789 9.33235976179 8.98916324196 9.32918196626
745 9.14772782935 9.32805427427 9.05602280016 9.32897690905
746 9.05061495119 9.33973761105 9.09632881158 9.32366229418
747 9.07318421291 9.3125485047 9.06460810164 9.32057155325
748 9.12591219633 9.33946193991 9.03488735688 9.32565673179
749 9.081827945 9.33870700713 9.06931897885 9.3367905401
750 9.07241818078 9.33402713328 9.03943579591 9.32977617706
751 9.16502911779 9.32133880735 9.04360900094 9.34289254291
752 9.10239164338 9.33139869922 9.10244193873 9.33243133057
753 9.08231011513 9.32785107149 9.10403295091 9.33196976509
754 9.2022009949 9.34312172588 8.96817688524 9.33418103848
755 9.1587285487 9.32407455601 9.04192289817 9.3374176412
756 9.12691807704 9.32381096451 8.92690316299 9.3347847169
757 9.10365784353 9.32641497742 9.04682829793 9.33555998898
758 9.11836141458 9.33789230979 9.0601911083 9.32352026958
759 9.1146792657 9.33335638669 9.04260079228 9.32958697424
760 9.10801700344 9.33955690563 8.97789901564 9.32397921211
761 9.13848158543 9.33605759765 9.05583269505 9.3327550396
762 9.16227980665 9.32886887384 9.06312597641 9.33558596267
763 9.21757198018 9.33783635277 9.04713807237 9.33150115568
764 9.1301223276 9.32308354371 8.99603432666 9.31329078528
765 9.13037741523 9.33211973045 8.99750055739 9.33940972451
766 9.12578409342 9.32582334137 9.05684181197 9.34003743982
767 9.17128362822 9.35202494268 9.0581368728 9.32186968483
768 9.1169418521 9.32877439179 9.01087771088 9.33078058349
769 9.13698345307 9.32076813376 9.05771222844 9.32111979808
770 9.12935094737 9.3388318606 9.0922050402 9.33444848067
771 9.14667825457 9.33252090405 9.05584269427 9.33384112045
772 9.11223680143 9.32697828134 9.09331861227 9.34070408121
773 9.0644090371 9.34409955567 9.02947902179 9.34182488277
774 9.16474941779 9.33100661533 9.03501895263 9.33549620634
775 9.15088869235 9.33195624365 9.00986252455 9.33725457929
776 9.16258004004 9.3263662208 9.11167950846 9.34207233379
777 9.20508307157 9.35078695592 9.12188396844 9.32135334247
778 9.16887113211 9.33265431533 9.07599349837 9.3332634701
779 9.20667769213 9.33275420142 9.04253862944 9.33666356697
780 9.04129138077 9.32761171322 9.06142960232 9.33246456681
781 9.13482469119 9.33339179241 9.09575358848 9.34722464417
782 9.12732424949 9.32437029554 9.11734266396 9.32228308041
783 9.17133444572 9.33823868118 9.07763233202 9.34407504275
784 9.0282609156 9.32694404784 9.02647879564 9.33566101945
785 9.16671996294 9.33567540583 9.0807539203 9.33378391219
786 9.18509101829 9.33201409618 9.11616066531 9.34256677407
787 9.20350520948 9.32919327175 9.05063394265 9.32514340795
788 9.17490618024 9.33687625256 9.1028316434 9.32757335437
789 9.17566619 9.33921612565 9.13963706651 9.34211106152
790 9.17914363717 9.33464758613 9.10976380424 9.33090845294
791 9.16414923511 9.32123077804 9.04308159558 9.34812172252
792 9.11394448886 9.33605343847 9.10211098444 9.31997090513
793 9.10757920485 9.31727146168 9.10820399857 9.34936155314
794 9.2018375702 9.33443553851 9.04043617302 9.3302475394
795 9.15690183363 9.34262892864 9.05893690064 9.34296470935
796 9.13475461665 9.32147440453 9.10297406094 9.3276537815
797 9.15986069563 9.33198863895 9.01269231558 9.33103825086
798 9.2029054807 9.33426509904 9.13477226953 9.3411161665
799 9.19948974527 9.32283389802 9.1164426557 9.33842892137
800 9.13656889229 9.33232304005 9.13392689955 9.33115767334
801 9.16433834542 9.31789541322 9.0319017989 9.31456867497
802 9.2658077514 9.3294733826 8.98306744904 9.33616876103
803 9.12146081277 9.33920939347 9.12906791223 9.3397225725
804 9.16672530477 9.32490362526 9.12899986714 9.34011646765
805 9.1819860305 9.33823446957 9.01160422552 9.33426579933
806 9.18991041709 9.31563781869 9.1160233836 9.33537499564
807 9.07711612888 9.31099100868 9.10460656454 9.33738450352
808 9.18882782858 9.32759317816 9.03026358167 9.33505376607
809 9.10680029144 9.33854770741 9.10893702223 9.3332174855
810 9.17832812054 9.33076613851 9.08277264747 9.3470176809
811 9.14542143113 9.33319166058 9.04635264798 9.31456421671
812 9.17879586144 9.33357927427 9.13211781316 9.32394508829
813 9.1411811288 9.34555020616 9.07765770541 9.35028803631
814 9.20250363565 9.35148578171 9.07353098815 9.34306118447
815 9.20751889265 9.31302130699 9.13356404627 9.33472979622
816 9.1080964734 9.33783390356 9.14153911166 9.3409242014
817 9.10648275641 9.31067726122 9.04124264575 9.33311900093
818 9.16105774991 9.33311771095 9.10355476005 9.33343689689
819 9.19098184008 9.33998876024 9.06190606424 9.3132387861
820 9.21391064502 9.34395025944 9.1086409165 9.33782766626
821 9.11143138383 9.33163646929 9.15222388911 9.32495500723
822 9.20623825976 9.34480850428 9.10528992024 9.32578608541
823 9.18050323233 9.32017493737 9.08560235602 9.33871723452
824 9.21485466333 9.32568828459 9.07004296774 9.32221959673
825 9.23536953826 9.33625543058 9.02582929871 9.33475430165
826 9.13415145399 9.3463048699 9.13236834002 9.3277303956
827 9.18653687629 9.3463005831 9.11351897602 9.32252956413
828 9.20810317711 9.32870941598 9.10784826043 9.33918840319
829 9.18998123933 9.35101397817 9.11455355943 9.32504211919
830 9.20447195336 9.33872102169 9.11074354024 9.32674589649
831 9.21003593284 9.33994056384 9.04757863589 9.33793956142
832 9.22958350183 9.32306421831 9.09791889554 9.3307182996
833 9.16742797794 9.33840019603 9.06702055508 9.34233775761
834 9.13354876154 9.33822796716 9.09261929352 9.3411866814
835 9.16819553651 9.32388568593 9.11993770332 9.34112803025
836 9.26821657785 9.33653932046 9.11571402887 9.33098944866
837 9.22509406957 9.33994798066 9.10109716646 9.3324141003
838 9.14882816634 9.33554549185 9.09734919223 9.33685549565
839 9.15817676392 9.35118989462 9.04343862794 9.3207425966
840 9.14204343263 9.33541829446 9.08130489449 9.33268444285
841 9.25111042366 9.3296965558 9.13037196624 9.33416236975
842 9.20951712971 9.34673435406 9.08090317198 9.33844227078
843 9.22632363125 9.33063173755 9.09959653056 9.34476470787
844 9.218778805 9.3316841255 9.18010000145 9.3354842858
845 9.16820468206 9.32537677689 9.09642066518 9.33715314553
846 9.19484544094 9.33418513963 9.13970137954 9.32953896282
847 9.13245160358 9.33189628192 9.07088411839 9.33827928259
848 9.20675497334 9.33234661572 9.04599956057 9.34002103656
849 9.14029499229 9.33651765398 9.16019922816 9.33528667602
850 9.1978270255 9.33505373829 9.08301752251 9.3233232538
851 9.20121280135 9.34402901599 9.1231323284 9.33625823685
852 9.24025331409 9.32146555269 9.057635811 9.32735551854
853 9.24669800229 9.31551089281 9.10954620176 9.34360317921
854 9.19908098203 9.32862337144 9.08392811795 9.3472609848
855 9.18418873109 9.33123904178 9.06690988345 9.34155775263
856 9.147182076 9.33434534081 9.07987236476 9.33261919431
857 9.17285440977 9.34633319783 9.1729126799 9.32884807625
858 9.18562012378 9.34094514074 9.10241147073 9.33408332633
859 9.15156779713 9.33427553946 9.12061048473 9.34770622426
860 9.21664577615 9.3254013937 9.10179699941 9.33031487991
861 9.1607229409 9.32505996311 9.1335230848 9.34662554513
862 9.19733338667 9.32854786513 9.15791063585 9.35175922436
863 9.27960073381 9.33093052864 9.04611435023 9.3329237773
864 9.16069647573 9.3127373764 9.09396497185 9.33032202924
865 9.24757852403 9.32633457134 9.13245747962 9.34491298065
866 9.24143784925 9.3424300079 9.13552804393 9.32898369531
867 9.24093472317 9.34151699227 9.11264814353 9.32615805212
868 9.18970430716 9.33505815049 9.09696116059 9.34869856383
869 9.24614713228 9.34213126255 9.14065757849 9.33363751507
870 9.17578622347 9.3479261696 9.09196656145 9.33643889631
871 9.20427799254 9.32654913126 9.14841699879 9.3319825319
872 9.27941882278 9.33852065746 9.16831665857 9.33507632448
873 9.21918257319 9.33337858071 9.14183889789 9.32732386849
874 9.24481240933 9.32202951159 9.08210937504 9.33045058669
875 9.22934330713 9.34010532313 9.14516469352 9.32819285611
876 9.21202562312 9.33129085996 9.13492476632 9.32245994763
877 9.20074653856 9.33532799504 9.17788117965 9.34967270529
878 9.19097578359 9.32617949441 9.05785846159 9.32927906904
879 9.19616096207 9.33069215132 9.13030689032 9.33029193257
880 9.21052645283 9.34264885986 9.15310683316 9.34429341304
881 9.20563390722 9.32325157068 9.06509850523 9.33124523654
882 9.23275857979 9.33604934704 9.106991173 9.33133488929
883 9.20267469636 9.32743774778 9.15586852077 9.3302286873
884 9.26316200856 9.32935988708 9.15512134268 9.33350269133
885 9.20938002755 9.33406457887 9.11618691833 9.33228883224
886 9.19959711287 9.31479227566 9.10553367147 9.32819917086
887 9.16802643701 9.34060031967 9.1000308453 9.33441896339
888 9.25344868423 9.32548827624 9.16826812247 9.31803972191
889 9.27903957284 9.32402474193 9.12940839244 9.31752267285
890 9.21652982218 9.32966734577 9.08536206225 9.33057905526
891 9.22878884685 9.34131980083 9.09550031587 9.34260730753
892 9.24680474198 9.34405516487 9.10143425945 9.34476031479
893 9.18158576681 9.34110825962 9.15014614475 9.33173699452
894 9.23936129527 9.33647089902 9.14154768971 9.33230231031
895 9.25495512211 9.3340053423 9.17376181449 9.34241806303
896 9.23278380232 9.34470041556 9.07024029362 9.32130772144
897 9.26471286705 9.33161902202 9.13540135576 9.34188081009
898 9.21394038711 9.32665645818 9.13457951694 9.31053701794
899 9.21880749464 9.33303531626 9.15087371727 9.33332827231
900 9.25996148293 9.32761467538 9.17030571097 9.3358045448
901 9.26385101432 9.33738689176 9.12614986413 9.33632013164
902 9.20924306674 9.33226756735 9.14421394076 9.32867709634
903 9.23223535134 9.32641445942 9.18122821305 9.33843650719
904 9.21682506223 9.34284211384 9.14674153551 9.33442629839
905 9.24506137335 9.33975571477 9.13695364035 9.34119031239
906 9.21056325261 9.33445820318 9.14539999919 9.33663415828
907 9.25164774771 9.3423821525 9.16555658575 9.33583991428
908 9.23158626004 9.33989909573 9.15147228357 9.33822220749
909 9.2084178056 9.32744063638 9.13205145027 9.33887771483
910 9.19199572408 9.33413756631 9.10407565399 9.32055762381
911 9.20998373338 9.34422591677 9.13703972903 9.33637864387
912 9.27723944992 9.33829103826 9.13758602829 9.33000902123
913 9.23112751951 9.33439294367 9.15233026085 9.33657094645
914 9.24420631201 9.33951734032 9.14146761326 9.32956252676
915 9.26815936395 9.3431461975 9.13682241294 9.34132718044
916 9.17308978804 9.34347084956 9.14390881572 9.3425726901
917 9.24357001391 9.3409972336 9.15017878643 9.3252713338
918 9.2445643088 9.33164607225 9.13553188959 9.33687830373
919 9.20715493352 9.34105962037 9.1705192985 9.34148154753
920 9.21733267496 9.33090781958 9.18696157029 9.32283623645
921 9.22388496511 9.33692341867 9.1412694525 9.3435141039
922 9.24810005569 9.34599175925 9.16936899065 9.34474186168
923 9.25299213859 9.33442211889 9.17943139729 9.34410775035
924 9.20607012817 9.3297480994 9.1604595367 9.34273279159
925 9.26311179947 9.32348482717 9.18927410317 9.33760656059
926 9.2710405779 9.32705994261 9.14644200964 9.32773151215
927 9.20749645502 9.33743789141 9.08189369901 9.34128111415
928 9.16565395034 9.32558029473 9.13492453109 9.33015854654
929 9.24997380335 9.334772758 9.13529230114 9.33080825797
930 9.23092550871 9.34032142355 9.13028484778 9.33632965332
931 9.20964556852 9.33783088505 9.10217984102 9.34400019328
932 9.22910050367 9.33718028865 9.21811388193 9.33944437858
933 9.20366832107 9.34537488021 9.16472872589 9.33285960829
934 9.23866461271 9.34227125676 9.14712053289 9.3525995969
935 9.25788119239 9.33309604885 9.18032719468 9.34919890566
936 9.30134423069 9.3343076015 9.14323314306 9.33201880089
937 9.19559779306 9.32550358772 9.16309531705 9.35545339743
938 9.25118428956 9.32970428985 9.13473281115 9.34071679962
939 9.2124980347 9.34067680586 9.13247599657 9.32772043027
940 9.31586269052 9.32699166767 9.13080837167 9.33477433618
941 9.26397527657 9.32475086453 9.16615424819 9.34380507091
942 9.22728626411 9.33542961568 9.14612137314 9.32970302372
943 9.26311554862 9.34747965645 9.15955049429 9.32760236842
944 9.24364826745 9.33786223364 9.18219301266 9.3360482623
945 9.21780218097 9.33357500955 9.13496009631 9.33411698795
946 9.24894773521 9.32894881174 9.18608821992 9.33244971841
947 9.26321247776 9.33356086707 9.19899047793 9.34295132411
948 9.2969604572 9.32397224117 9.1500740492 9.32175515283
949 9.26691470049 9.33056431851 9.15417530752 9.34485858857
950 9.25748353453 9.34676896786 9.11847461134 9.34488731785
951 9.21642701674 9.3315327597 9.17422873132 9.34037032246
952 9.30757000991 9.35021090314 9.14745027866 9.32324992027
953 9.2549711465 9.33519047131 9.15207315017 9.32710954952
954 9.28254753443 9.34145192044 9.14544697169 9.34347456659
955 9.23599582076 9.33257973801 9.13821812266 9.33663815585
956 9.2521794198 9.34122712354 9.14641824276 9.33166526568
957 9.263970633 9.33772267156 9.1688971426 9.35053574746
958 9.29646377477 9.33823186482 9.17328266413 9.33543781723
959 9.29939465032 9.33110986592 9.1445834991 9.34188064933
960 9.25716433063 9.32961278296 9.17074159977 9.332290566
961 9.25829861002 9.3284853153 9.18290128627 9.32919624006
962 9.26558786907 9.32562285728 9.15125178042 9.32887313899
963 9.26215506463 9.34680813452 9.14149366695 9.33149638559
964 9.25233995906 9.33935919757 9.18464978213 9.33789141088
965 9.27073828308 9.33866745319 9.15667293797 9.3461263665
966 9.25857751193 9.34764411759 9.15418894476 9.34349935868
967 9.25975040001 9.33971286644 9.17225594667 9.33805253372
968 9.24684502203 9.33540785066 9.16704266559 9.34328903498
969 9.23125685365 9.33023051573 9.19265918306 9.33210998308
970 9.2182711658 9.34000453975 9.15241828396 9.33830408704
971 9.24334412155 9.34985047349 9.14499840194 9.32333746879
972 9.2756438746 9.32813233659 9.13703789412 9.33742862669
973 9.27181682383 9.33640980356 9.13486735038 9.31889213586
974 9.27176566431 9.33115646602 9.18416066491 9.33407001202
975 9.29780986248 9.32846222249 9.16851967343 9.33808828225
976 9.29713149451 9.33138532603 9.16247039799 9.33100629991
977 9.28366226872 9.32183945808 9.17178361553 9.33812232171
978 9.27633983026 9.34328040969 9.13700717955 9.335456338
979 9.21937249198 9.3372380542 9.15070670595 9.32959337978
980 9.30836406232 9.35193849779 9.18960755021 9.33678341218
981 9.23300127536 9.33253962691 9.16923322096 9.34222872736
982 9.27258677691 9.34220766858 9.14249083265 9.35614838283
983 9.30031031997 9.34575558739 9.18189097933 9.34311081973
984 9.2542236788 9.32775410204 9.15761214288 9.32866454583
985 9.27831559514 9.33547267351 9.18658318739 9.33449571832
986 9.29907842755 9.34077095557 9.17683001088 9.3381548692
987 9.22317477607 9.32201927949 9.17780559006 9.32955225558
988 9.26430609305 9.33810711004 9.19031240536 9.31789500337
989 9.30119538986 9.32601019276 9.09177298499 9.33643172814
990 9.27410523807 9.3218456638 9.10730652586 9.34714267595
991 9.26480999877 9.32914833812 9.17914048548 9.33466095036
992 9.27592685082 9.33960090049 9.1983748075 9.33000943906
993 9.28119774206 9.34097817605 9.17256578551 9.31531515491
994 9.30278842833 9.32575800225 9.19622815405 9.34237432219
995 9.23731893176 9.33718890093 9.16615543858 9.34583381727
996 9.30352426422 9.33678261241 9.17642708289 9.32201804959
997 9.29650615047 9.32583862914 9.18584105856 9.32897973874
998 9.29364295994 9.33917967978 9.1866905392 9.34645926101
999 9.26948538684 9.3314491104 9.19751509603 9.33128858991


==> graphs/cycling_length.csv <==
0;9575;11195;2875;39536;1056
1;2273;5584;1258;990;1052
2;1293;9275;541;4982;1845
3;818;2775;1272;7365;1708
4;1650;5277;2198;4520;1264
5;2194;3054;1283;4084;1145
6;2092;3223;4267;10183;1222
7;3083;4890;1002;7431;5070
8;1027;2584;980;1284;1655
9;1930;5664;2182;3791;1994
10;838;984;1107;2411;592
11;2293;345;810;3408;1993
12;722;2511;904;902;3869
13;749;6145;2151;803;502
14;3179;1710;1207;1671;936
15;3484;4889;772;1404;2121
16;4001;1768;1841;2292;2960
17;671;1817;2413;1962;276
18;1228;4519;3052;1088;2592
19;4144;556;739;1244;1862
20;644;5393;2668;711;491
21;4001;2508;1284;810;661
22;1339;5301;355;1046;2026
23;1178;7881;458;1072;3788
24;2014;669;844;1226;2083
25;466;425;532;448;5290
26;1167;414;344;557;1880
27;1488;196;251;410;323
28;1208;198;1022;406;620
29;2152;525;158;470;981
30;2654;352;1236;419;828
31;3590;394;624;907;933
32;2318;108;159;747;240
33;421;377;382;402;908
34;2178;155;287;429;625
35;1180;142;1156;277;372
36;1897;113;451;612;1160
37;698;141;418;691;1246
38;3192;123;533;370;910
39;1551;183;1118;546;625
40;1729;137;1292;318;720
41;503;117;166;301;691
42;2429;102;370;217;1886
43;1152;105;1049;403;246
44;233;149;400;389;872
45;688;100;446;427;343
46;306;96;826;410;406
47;329;192;509;416;170
48;1577;71;346;228;456
49;613;90;158;358;340
50;489;87;104;212;980
51;139;101;382;177;665
52;594;98;334;392;357
53;442;95;206;235;224
54;541;79;162;169;177
55;505;94;396;168;472
56;282;90;523;385;165
57;146;79;174;223;128
58;473;104;345;309;95
59;126;94;88;173;134
60;283;114;216;256;193
61;132;83;125;160;238
62;292;69;72;189;136
63;262;74;132;198;127
64;92;78;101;221;247
65;208;88;159;166;165
66;227;95;193;149;131
67;133;76;135;145;281
68;120;75;77;221;95
69;141;74;214;202;95
70;82;72;54;192;69
71;108;79;70;109;103
72;85;84;79;131;77
73;90;68;134;146;82
74;77;75;123;204;79
75;96;79;69;146;99
76;90;89;75;182;109
77;80;87;68;284;82
78;75;69;61;137;76
79;86;73;148;200;72
80;71;62;86;203;64
81;84;86;74;154;78
82;84;71;53;134;75
83;104;88;48;101;80
84;65;76;44;125;75
85;95;80;61;108;67
86;71;66;65;139;78
87;75;87;68;241;82
88;112;72;66;157;91
89;98;78;59;146;76
90;86;80;65;129;75
91;96;96;75;134;71
92;77;79;51;142;77
93;99;68;72;112;73
94;108;67;65;173;57
95;65;60;63;92;74
96;83;75;58;134;66
97;111;70;57;106;77
98;62;64;90;182;82
99;80;69;65;126;73
100;89;73;57;122;75
101;62;88;70;147;64
102;77;58;69;127;77
103;70;74;55;115;65
104;77;66;70;122;66
105;84;72;55;114;83
106;75;65;79;78;76
107;70;72;46;104;68
108;78;70;60;129;77
109;96;61;55;186;63
110;65;70;54;106;85
111;68;63;72;118;82
112;80;74;57;95;80
113;90;65;51;128;92
114;82;71;55;108;61
115;79;71;72;123;78
116;69;67;58;142;66
117;77;81;51;133;88
118;65;60;60;111;59
119;58;63;60;131;65
120;71;71;60;110;60
121;84;83;88;69;62
122;76;67;52;120;80
123;76;56;43;90;64
124;58;69;61;145;65
125;64;73;64;127;63
126;58;78;58;102;74
127;64;70;75;133;59
128;75;65;71;133;62
129;63;67;103;143;64
130;60;53;48;133;75
131;75;73;63;110;92
132;82;64;48;100;62
133;66;54;60;91;56
134;75;66;67;101;74
135;71;77;79;100;63
136;64;58;47;80;64
137;73;67;47;63;90
138;79;71;61;102;63
139;68;69;52;128;65
140;61;63;55;89;57
141;72;53;62;106;62
142;70;58;62;95;53
143;63;55;47;82;81
144;71;54;62;119;61
145;58;70;74;99;68
146;64;59;46;94;71
147;53;66;46;128;58
148;67;80;62;124;62
149;64;68;57;81;54
150;62;63;48;98;71
151;60;70;52;74;66
152;51;61;55;84;53
153;69;66;53;83;65
154;57;57;51;77;69
155;59;57;58;68;61
156;70;68;53;104;65
157;60;59;58;92;71
158;60;56;48;76;60
159;63;54;53;93;56
160;69;55;39;76;61
161;65;65;54;75;85
162;63;62;49;89;64
163;58;69;58;74;49
164;62;61;58;81;64
165;72;64;50;93;53
166;65;69;55;92;67
167;69;61;55;56;66
168;65;59;73;72;59
169;65;56;58;98;56
170;66;63;46;112;61
171;67;55;53;81;88
172;62;61;52;81;51
173;58;49;57;98;57
174;62;54;57;81;66
175;60;60;48;57;60
176;60;73;46;74;56
177;62;57;70;78;78
178;66;61;68;75;53
179;58;52;46;116;54
180;60;57;36;79;54
181;52;60;45;69;73
182;64;62;51;65;50
183;69;69;51;118;57
184;74;70;42;83;61
185;53;55;51;89;62
186;51;60;49;69;57
187;58;64;44;86;58
188;84;54;52;87;66
189;79;64;55;64;69
190;62;55;54;101;60
191;64;52;42;74;63
192;58;56;50;74;58
193;59;57;46;105;58
194;49;62;54;83;56
195;64;59;51;80;60
196;53;56;79;76;52
197;57;58;51;60;57
198;67;60;47;72;58
199;54;59;53;93;55
200;61;58;54;61;61
201;54;60;49;80;63
202;59;65;54;95;69
203;65;46;49;81;54
204;56;57;67;73;61
205;71;59;40;66;48
206;56;65;47;85;51
207;59;53;60;67;57
208;60;56;50;58;59
209;61;52;42;68;52
210;71;53;42;92;55
211;56;63;45;67;53
212;58;51;60;63;55
213;55;55;46;63;58
214;50;64;46;66;69
215;53;58;47;58;62
216;69;56;46;64;60
217;62;52;46;67;60
218;51;52;42;63;61
219;64;66;43;63;55
220;48;59;48;89;52
221;48;68;46;70;47
222;58;47;53;56;54
223;56;55;47;57;52
224;55;49;40;64;64
225;69;54;42;54;60
226;66;53;54;61;63
227;61;53;59;74;53
228;52;53;50;68;50
229;45;53;44;56;61
230;53;64;48;63;55
231;49;65;50;66;60
232;59;52;46;69;52
233;57;52;49;71;55
234;66;66;56;65;51
235;50;60;46;62;55
236;50;54;49;67;55
237;59;60;40;62;51
238;55;55;51;65;58
239;57;61;45;58;58
240;48;60;47;74;53
241;52;52;51;62;61
242;56;51;48;60;65
243;60;60;56;60;64
244;59;47;45;54;65
245;52;48;45;54;54
246;57;51;42;57;50
247;47;47;53;58;59
248;52;51;39;62;53
249;56;57;58;66;46
250;61;49;49;87;50
251;53;52;50;58;49
252;65;61;47;64;61
253;45;63;41;54;50
254;60;52;46;67;59
255;62;53;36;62;56
256;55;54;38;59;54
257;45;48;37;66;57
258;51;56;49;59;52
259;55;56;48;69;55
260;51;57;43;55;52
261;49;48;49;67;49
262;57;68;39;56;49
263;55;64;46;64;54
264;54;53;48;56;53
265;56;53;50;65;55
266;53;49;45;68;50
267;65;52;40;68;56
268;50;53;42;71;48
269;55;51;47;55;56
270;53;48;44;58;57
271;55;53;42;63;60
272;55;57;48;62;52
273;55;57;50;61;51
274;62;52;49;56;46
275;58;56;48;65;57
276;58;55;39;60;51
277;50;59;37;64;53
278;55;52;44;55;48
279;52;56;37;51;52
280;47;55;47;68;50
281;50;54;47;51;50
282;47;51;51;51;54
283;56;56;48;49;55
284;56;57;38;54;54
285;51;50;41;65;52
286;52;64;41;77;49
287;51;53;43;60;52
288;54;74;40;57;57
289;46;54;48;65;55
290;47;51;43;55;49
291;47;54;42;49;55
292;50;51;43;70;58
293;47;49;43;55;50
294;59;49;40;68;50
295;56;54;52;55;58
296;49;61;42;52;57
297;54;55;46;53;56
298;60;56;41;59;46
299;53;55;55;54;52
300;47;61;61;65;57


==> graphs/cycling_reward.csv <==
0;-0.1488;0.0;0.006;0.0;0.006
0,1;-0.148039215686;0.0;0.00588235294118;0.0;0.00588235294118
0,2;-0.147115384615;0.0;0.00576923076923;0.0;0.00576923076923
0,3;-0.148301886792;0.0;0.00566037735849;0.0;0.00566037735849
0,4;-0.147777777778;0.0;0.00555555555556;0.0;0.00555555555556
0,5;-0.146363636364;0.0;0.00545454545455;0.0;0.00545454545455
0,6;-0.145714285714;0.0;0.00535714285714;0.0;0.00535714285714
0,7;-0.145964912281;0.0;0.00526315789474;0.0;0.00526315789474
0,8;-0.145862068966;0.0;0.0051724137931;0.0;0.00689655172414
0,9;-0.146440677966;0.0;0.00508474576271;0.0;0.00677966101695
1;-0.1455;0.0;0.005;0.0;0.00666666666667
1,1;-0.145245901639;0.0;0.00655737704918;0.0;0.00655737704918
1,2;-0.14564516129;0.0;0.00645161290323;0.0;0.00645161290323
1,3;-0.146666666667;0.0;0.00634920634921;0.0;0.00634920634921
1,4;-0.1459375;0.0;0.00625;0.0;0.00625
1,5;-0.145384615385;0.0;0.00615384615385;0.0;0.00615384615385
1,6;-0.144696969697;0.0;0.00606060606061;0.0;0.00606060606061
1,7;-0.144179104478;0.0;0.00597014925373;0.0;0.00597014925373
1,8;-0.143088235294;0.0;0.00588235294118;0.0;0.00588235294118
1,9;-0.142753623188;0.0;0.00579710144928;0.0;0.00579710144928
2;-0.141857142857;0.0;0.00571428571429;0.0;0.00571428571429
2,1;-0.141549295775;0.0;0.0056338028169;0.0;0.00704225352113
2,2;-0.141527777778;0.0;0.00555555555556;0.0;0.00694444444444
2,3;-0.141643835616;0.0;0.00547945205479;0.0;0.00684931506849
2,4;-0.141351351351;0.0;0.00540540540541;0.0;0.00675675675676
2,5;-0.141466666667;0.0;0.00533333333333;0.0;0.00666666666667
2,6;-0.140789473684;0.0;0.00526315789474;0.0;0.00657894736842
2,7;-0.141298701299;0.0;0.00519480519481;0.0;0.00649350649351
2,8;-0.141538461538;0.0;0.00512820512821;0.0;0.00641025641026
2,9;-0.141518987342;0.0;0.00506329113924;0.0;0.00632911392405
3;-0.14125;0.0;0.005;0.0;0.00625
3,1;-0.140987654321;0.0;0.00493827160494;0.0;0.00617283950617
3,2;-0.140365853659;0.0;0.00487804878049;0.0;0.00731707317073
3,3;-0.140120481928;0.0;0.00602409638554;0.0;0.00722891566265
3,4;-0.140476190476;0.0;0.00595238095238;0.0;0.00714285714286
3,5;-0.139882352941;0.0;0.00588235294118;0.0;0.00705882352941
3,6;-0.13988372093;0.0;0.00581395348837;0.0;0.00697674418605
3,7;-0.140344827586;0.0;0.00574712643678;0.0;0.00689655172414
3,8;-0.139659090909;0.0;0.00568181818182;0.0;0.00681818181818
3,9;-0.139662921348;0.0;0.00561797752809;0.0;0.00674157303371
4;-0.139444444444;0.0;0.00555555555556;0.0;0.00666666666667
4,1;-0.139340659341;0.0;0.00549450549451;0.0;0.00659340659341
4,2;-0.139130434783;0.0;0.0054347826087;0.0;0.00652173913043
4,3;-0.138279569892;0.0;0.00537634408602;0.0;0.00645161290323
4,4;-0.138085106383;0.0;0.00531914893617;0.0;0.00744680851064
4,5;-0.138;0.0;0.00526315789474;0.0;0.00736842105263
4,6;-0.1375;0.0;0.00625;0.0;0.00729166666667
4,7;-0.13618556701;0.0;0.00618556701031;0.0;0.00721649484536
4,8;-0.136326530612;0.0;0.00612244897959;0.0;0.00714285714286
4,9;-0.136565656566;0.0;0.00606060606061;0.0;0.00707070707071
5;-0.1368;0.0;0.006;0.0;0.007
5,1;-0.1385;0.0;0.006;0.0;0.007
5,2;-0.1384;0.0;0.006;0.0;0.007
5,3;-0.1386;0.0;0.006;0.0;0.007
5,4;-0.1391;0.0;0.006;0.0;0.007
5,5;-0.1391;0.0;0.006;0.0;0.007
5,6;-0.1383;0.0;0.006;0.0;0.007
5,7;-0.1375;0.0;0.006;0.0;0.007
5,8;-0.1369;0.0;0.006;0.0;0.007
5,9;-0.1365;0.0;0.006;0.0;0.007
6;-0.138;0.0;0.006;0.0;0.007
6,1;-0.1384;0.0;0.006;0.0;0.007
6,2;-0.1371;0.0;0.006;0.0;0.006
6,3;-0.137;0.001;0.006;0.0;0.006
6,4;-0.1373;0.001;0.006;0.0;0.006
6,5;-0.1365;0.001;0.006;0.0;0.006
6,6;-0.1355;0.001;0.006;0.0;0.006
6,7;-0.1354;0.001;0.006;0.0;0.006
6,8;-0.1351;0.001;0.006;0.0;0.006
6,9;-0.1345;0.001;0.006;0.0;0.006
7;-0.1332;0.001;0.006;0.0;0.006
7,1;-0.133;0.001;0.006;0.0;0.006
7,2;-0.133;0.001;0.006;0.0;0.006
7,3;-0.1339;0.001;0.006;0.0;0.005
7,4;-0.1338;0.001;0.006;0.0;0.005
7,5;-0.1332;0.001;0.006;0.0;0.005
7,6;-0.1338;0.001;0.006;0.0;0.005
7,7;-0.1338;0.001;0.006;0.0;0.005
7,8;-0.1351;0.001;0.006;0.0;0.005
7,9;-0.1346;0.001;0.006;0.0;0.005
8;-0.1353;0.001;0.005;0.0;0.005
8,1;-0.1351;0.001;0.005;0.0;0.005
8,2;-0.1345;0.001;0.005;0.0;0.005
8,3;-0.1332;0.001;0.005;0.0;0.005
8,4;-0.1335;0.001;0.005;0.0;0.005
8,5;-0.1334;0.001;0.005;0.0;0.005
8,6;-0.1332;0.001;0.005;0.0;0.005
8,7;-0.1326;0.001;0.005;0.0;0.005
8,8;-0.132;0.001;0.006;0.0;0.005
8,9;-0.1325;0.001;0.006;0.0;0.005
9;-0.1326;0.001;0.006;0.0;0.005
9,1;-0.1314;0.001;0.006;0.0;0.004
9,2;-0.1305;0.001;0.006;0.0;0.004
9,3;-0.1304;0.001;0.005;0.0;0.004
9,4;-0.13;0.001;0.005;0.0;0.004
9,5;-0.1297;0.001;0.005;0.0;0.005
9,6;-0.1308;0.001;0.005;0.0;0.005
9,7;-0.1307;0.001;0.005;0.0;0.005
9,8;-0.1301;0.001;0.005;0.0;0.005
9,9;-0.1295;0.001;0.005;0.0;0.005
10;-0.129;0.001;0.005;0.0;0.005
10,1;-0.1289;0.001;0.005;0.0;0.005
10,2;-0.1289;0.001;0.005;0.0;0.005
10,3;-0.1284;0.001;0.005;0.0;0.005
10,4;-0.1292;0.001;0.005;0.0;0.005
10,5;-0.1297;0.001;0.005;0.0;0.005
10,6;-0.1302;0.001;0.005;0.0;0.005
10,7;-0.1294;0.001;0.005;0.0;0.005
10,8;-0.1281;0.001;0.006;0.0;0.004
10,9;-0.1274;0.001;0.006;0.0;0.004
11;-0.1275;0.001;0.006;0.0;0.004
11,1;-0.1269;0.001;0.005;0.0;0.004
11,2;-0.1262;0.001;0.005;0.0;0.005
11,3;-0.1249;0.001;0.005;0.0;0.005
11,4;-0.125;0.001;0.005;0.0;0.005
11,5;-0.1253;0.001;0.005;0.0;0.005
11,6;-0.1249;0.001;0.005;0.0;0.005
11,7;-0.1252;0.001;0.005;0.0;0.005
11,8;-0.1263;0.001;0.005;0.0;0.005
11,9;-0.1261;0.002;0.005;0.0;0.005
12;-0.126;0.002;0.005;0.0;0.005
12,1;-0.1259;0.002;0.005;0.0;0.004
12,2;-0.1256;0.002;0.005;0.0;0.004
12,3;-0.1251;0.002;0.005;0.0;0.004
12,4;-0.1255;0.002;0.005;0.0;0.004
12,5;-0.1247;0.002;0.005;0.0;0.004
12,6;-0.1248;0.002;0.005;0.0;0.004
12,7;-0.1243;0.002;0.005;0.0;0.004
12,8;-0.1236;0.002;0.005;0.0;0.004
12,9;-0.1235;0.002;0.005;0.0;0.004
13;-0.1224;0.002;0.006;0.0;0.004
13,1;-0.122;0.002;0.006;0.0;0.004
13,2;-0.122;0.002;0.006;0.0;0.004
13,3;-0.1219;0.002;0.005;0.0;0.004
13,4;-0.1221;0.002;0.005;0.0;0.004
13,5;-0.1228;0.002;0.005;0.0;0.004
13,6;-0.1224;0.002;0.005;0.0;0.004
13,7;-0.1212;0.002;0.005;0.0;0.004
13,8;-0.1214;0.002;0.005;0.0;0.005
13,9;-0.1208;0.002;0.005;0.0;0.005
14;-0.1206;0.002;0.005;0.0;0.005
14,1;-0.121;0.002;0.006;0.0;0.005
14,2;-0.1217;0.002;0.006;0.0;0.005
14,3;-0.1221;0.002;0.006;0.0;0.005
14,4;-0.1221;0.002;0.006;0.0;0.004
14,5;-0.1219;0.002;0.006;0.0;0.004
14,6;-0.1217;0.002;0.005;0.0;0.004
14,7;-0.1227;0.002;0.005;0.0;0.004
14,8;-0.1221;0.002;0.005;0.0;0.004
14,9;-0.1223;0.002;0.006;0.0;0.004
15;-0.1209;0.002;0.006;0.0;0.004
15,1;-0.1203;0.002;0.006;0.0;0.004
15,2;-0.1191;0.002;0.006;0.0;0.004
15,3;-0.1182;0.002;0.006;0.0;0.004
15,4;-0.1176;0.002;0.006;0.0;0.004
15,5;-0.1173;0.002;0.006;0.0;0.004
15,6;-0.1178;0.002;0.006;0.0;0.004
15,7;-0.1176;0.002;0.006;0.0;0.005
15,8;-0.1179;0.002;0.007;0.0;0.005
15,9;-0.1174;0.002;0.007;0.0;0.005
16;-0.1153;0.002;0.007;0.0;0.005
16,1;-0.1142;0.002;0.007;0.0;0.005
16,2;-0.1139;0.002;0.007;0.0;0.005
16,3;-0.1139;0.001;0.007;0.0;0.005
16,4;-0.1129;0.001;0.007;0.0;0.005
16,5;-0.1131;0.001;0.007;0.0;0.005
16,6;-0.1131;0.001;0.007;0.0;0.005
16,7;-0.1127;0.001;0.007;0.0;0.005
16,8;-0.1127;0.001;0.007;0.0;0.005
16,9;-0.1127;0.001;0.007;0.0;0.005
17;-0.114;0.001;0.007;0.0;0.005
17,1;-0.1141;0.001;0.007;0.0;0.005
17,2;-0.1143;0.001;0.007;0.0;0.005
17,3;-0.1135;0.001;0.007;0.0;0.005
17,4;-0.1138;0.001;0.007;0.0;0.005
17,5;-0.1139;0.001;0.007;0.0;0.005
17,6;-0.1134;0.001;0.007;0.0;0.005
17,7;-0.113;0.001;0.007;0.0;0.005
17,8;-0.1123;0.001;0.007;0.0;0.005
17,9;-0.112;0.001;0.007;0.0;0.005
18;-0.1112;0.001;0.008;0.0;0.005
18,1;-0.11;0.001;0.008;0.0;0.005
18,2;-0.1103;0.001;0.008;0.0;0.005
18,3;-0.1118;0.001;0.008;0.0;0.005
18,4;-0.111;0.001;0.008;0.0;0.005
18,5;-0.1107;0.001;0.008;0.0;0.005
18,6;-0.1096;0.001;0.008;0.0;0.005
18,7;-0.1105;0.001;0.008;0.0;0.005
18,8;-0.111;0.001;0.007;0.0;0.005
18,9;-0.1107;0.001;0.007;0.0;0.005
19;-0.1103;0.001;0.007;0.0;0.005
19,1;-0.1108;0.001;0.007;0.0;0.005
19,2;-0.1101;0.001;0.008;0.0;0.005
19,3;-0.1096;0.001;0.008;0.0;0.005
19,4;-0.1095;0.001;0.008;0.0;0.005
19,5;-0.1095;0.001;0.008;0.0;0.004
19,6;-0.1091;0.001;0.008;0.0;0.005
19,7;-0.1086;0.001;0.008;0.0;0.005
19,8;-0.109;0.001;0.007;0.0;0.005
19,9;-0.1094;0.001;0.007;0.0;0.005
20;-0.1098;0.001;0.008;0.0;0.005
20,1;-0.1091;0.001;0.008;0.0;0.006
20,2;-0.109;0.001;0.008;0.0;0.006
20,3;-0.1087;0.001;0.008;0.0;0.006
20,4;-0.1079;0.001;0.008;0.0;0.006
20,5;-0.1081;0.001;0.008;0.0;0.006
20,6;-0.1074;0.001;0.008;0.0;0.006
20,7;-0.108;0.001;0.008;0.0;0.006
20,8;-0.1089;0.001;0.007;0.0;0.006
20,9;-0.1087;0.001;0.007;0.0;0.006
21;-0.1084;0.001;0.007;0.0;0.006
21,1;-0.1078;0.001;0.007;0.0;0.007
21,2;-0.1082;0.002;0.007;0.0;0.006
21,3;-0.1084;0.002;0.007;0.0;0.006
21,4;-0.1088;0.002;0.007;0.0;0.006
21,5;-0.1083;0.002;0.007;0.0;0.006
21,6;-0.1086;0.002;0.007;0.0;0.006
21,7;-0.109;0.002;0.007;0.0;0.006
21,8;-0.108;0.002;0.008;0.0;0.006
21,9;-0.1073;0.001;0.008;0.0;0.006
22;-0.1082;0.001;0.008;0.0;0.006
22,1;-0.1083;0.001;0.008;0.0;0.006
22,2;-0.109;0.001;0.008;0.0;0.006
22,3;-0.1092;0.001;0.008;0.0;0.006
22,4;-0.1086;0.001;0.008;0.0;0.006
22,5;-0.1085;0.001;0.008;0.0;0.006
22,6;-0.1085;0.001;0.008;0.0;0.006
22,7;-0.1078;0.001;0.008;0.0;0.006
22,8;-0.1076;0.001;0.008;0.0;0.006
22,9;-0.1071;0.001;0.008;0.0;0.006
23;-0.1081;0.001;0.007;0.0;0.006
23,1;-0.1081;0.001;0.007;0.0;0.006
23,2;-0.1086;0.001;0.007;0.0;0.006
23,3;-0.1085;0.001;0.007;0.0;0.006
23,4;-0.1074;0.001;0.007;0.0;0.006
23,5;-0.1068;0.001;0.007;0.0;0.006
23,6;-0.1072;0.001;0.007;0.0;0.006
23,7;-0.1079;0.001;0.007;0.0;0.006
23,8;-0.1086;0.001;0.007;0.0;0.005
23,9;-0.1092;0.001;0.007;0.0;0.005
24;-0.1093;0.002;0.007;0.0;0.005
24,1;-0.1082;0.002;0.006;0.0;0.005
24,2;-0.1067;0.002;0.007;0.0;0.005
24,3;-0.1061;0.002;0.007;0.0;0.005
24,4;-0.1065;0.002;0.007;0.0;0.005
24,5;-0.107;0.002;0.007;0.0;0.005
24,6;-0.1076;0.002;0.007;0.0;0.005
24,7;-0.1085;0.002;0.007;0.0;0.005
24,8;-0.1085;0.002;0.007;0.0;0.005
24,9;-0.1067;0.002;0.006;0.0;0.005
25;-0.1078;0.002;0.006;0.0;0.005
25,1;-0.1074;0.002;0.006;0.0;0.005
25,2;-0.1076;0.002;0.006;0.0;0.005
25,3;-0.1081;0.002;0.006;0.0;0.005
25,4;-0.1082;0.002;0.006;0.0;0.005
25,5;-0.1077;0.002;0.006;0.0;0.005
25,6;-0.1072;0.002;0.006;0.0;0.005
25,7;-0.1061;0.002;0.006;0.0;0.004
25,8;-0.1056;0.002;0.005;0.0;0.004
25,9;-0.1065;0.002;0.005;0.0;0.004
26;-0.1063;0.002;0.005;0.0;0.004
26,1;-0.1067;0.002;0.005;0.0;0.005
26,2;-0.1064;0.002;0.005;0.0;0.005
26,3;-0.1064;0.002;0.005;0.0;0.005
26,4;-0.1072;0.002;0.005;0.0;0.006
26,5;-0.1067;0.002;0.005;0.0;0.006
26,6;-0.1064;0.002;0.005;0.0;0.006
26,7;-0.1067;0.002;0.005;0.0;0.006
26,8;-0.1065;0.002;0.005;0.0;0.006
26,9;-0.1062;0.002;0.005;0.0;0.006
27;-0.1057;0.002;0.005;0.0;0.006
27,1;-0.105;0.002;0.005;0.0;0.006
27,2;-0.1044;0.002;0.005;0.0;0.006
27,3;-0.1034;0.002;0.006;0.0;0.006
27,4;-0.1027;0.002;0.006;0.0;0.006
27,5;-0.1023;0.002;0.006;0.0;0.006
27,6;-0.1026;0.002;0.006;0.0;0.006
27,7;-0.1026;0.002;0.006;0.0;0.006
27,8;-0.102;0.002;0.006;0.0;0.006
27,9;-0.1028;0.002;0.006;0.0;0.006
28;-0.1036;0.002;0.006;0.0;0.006
28,1;-0.1044;0.002;0.006;0.0;0.006
28,2;-0.1045;0.002;0.006;0.0;0.006
28,3;-0.1039;0.002;0.006;0.0;0.006
28,4;-0.1044;0.002;0.006;0.0;0.006
28,5;-0.1048;0.002;0.006;0.0;0.006
28,6;-0.1054;0.002;0.006;0.0;0.006
28,7;-0.1053;0.002;0.006;0.0;0.006
28,8;-0.1049;0.002;0.006;0.0;0.006
28,9;-0.1033;0.002;0.006;0.0;0.006
29;-0.1037;0.002;0.006;0.0;0.007
29,1;-0.1054;0.002;0.006;0.0;0.007
29,2;-0.1068;0.002;0.005;0.0;0.007
29,3;-0.1073;0.003;0.005;0.0;0.007
29,4;-0.1077;0.003;0.005;0.0;0.007
29,5;-0.1077;0.003;0.005;0.0;0.007
29,6;-0.1081;0.003;0.005;0.0;0.006
29,7;-0.1082;0.003;0.005;0.0;0.006
29,8;-0.1078;0.003;0.005;0.0;0.006
29,9;-0.1082;0.003;0.005;0.0;0.006
30;-0.1083;0.003;0.004;0.0;0.006
30,1;-0.1091;0.003;0.004;0.0;0.005
30,2;-0.109;0.003;0.004;0.0;0.005
30,3;-0.1086;0.003;0.004;0.0;0.005
30,4;-0.1089;0.003;0.004;0.0;0.005
30,5;-0.109;0.003;0.004;0.0;0.005
30,6;-0.1089;0.003;0.004;0.0;0.005
30,7;-0.1086;0.003;0.005;0.0;0.005
30,8;-0.1087;0.003;0.005;0.0;0.005
30,9;-0.1089;0.003;0.005;0.0;0.006
31;-0.109;0.003;0.005;0.0;0.006
31,1;-0.1096;0.003;0.005;0.0;0.005
31,2;-0.1091;0.002;0.005;0.0;0.005
31,3;-0.1094;0.002;0.005;0.0;0.005
31,4;-0.1084;0.002;0.005;0.0;0.006
31,5;-0.1087;0.002;0.005;0.0;0.006
31,6;-0.1087;0.002;0.005;0.0;0.006
31,7;-0.1082;0.002;0.005;0.0;0.006
31,8;-0.108;0.002;0.004;0.0;0.006
31,9;-0.1086;0.002;0.004;0.0;0.006
32;-0.1077;0.002;0.005;0.0;0.007
32,1;-0.1077;0.002;0.005;0.0;0.007
32,2;-0.1066;0.002;0.005;0.0;0.007
32,3;-0.105;0.003;0.006;0.0;0.007
32,4;-0.1056;0.003;0.006;0.0;0.007
32,5;-0.1062;0.003;0.006;0.0;0.007
32,6;-0.107;0.003;0.006;0.0;0.007
32,7;-0.1068;0.003;0.006;0.0;0.007
32,8;-0.1069;0.003;0.007;0.0;0.007
32,9;-0.1077;0.003;0.007;0.0;0.007
33;-0.1088;0.003;0.007;0.0;0.007
33,1;-0.1088;0.003;0.007;0.0;0.007
33,2;-0.1083;0.003;0.007;0.0;0.006
33,3;-0.1084;0.003;0.007;0.0;0.006
33,4;-0.1094;0.003;0.007;0.0;0.006
33,5;-0.1089;0.003;0.007;0.0;0.006
33,6;-0.1082;0.003;0.008;0.0;0.006
33,7;-0.1081;0.003;0.008;0.0;0.006
33,8;-0.108;0.003;0.008;0.0;0.006
33,9;-0.1078;0.003;0.008;0.0;0.006
34;-0.1077;0.002;0.008;0.0;0.007
34,1;-0.108;0.002;0.009;0.0;0.007
34,2;-0.1086;0.002;0.008;0.0;0.007
34,3;-0.1089;0.002;0.008;0.0;0.007
34,4;-0.108;0.002;0.008;0.0;0.007
34,5;-0.1072;0.002;0.009;0.0;0.007
34,6;-0.107;0.002;0.009;0.0;0.007
34,7;-0.1059;0.002;0.01;0.001;0.007
34,8;-0.1057;0.002;0.01;0.001;0.007
34,9;-0.1071;0.002;0.01;0.001;0.007
35;-0.1068;0.002;0.01;0.001;0.007
35,1;-0.1074;0.002;0.01;0.001;0.007
35,2;-0.1079;0.002;0.01;0.001;0.007
35,3;-0.1073;0.002;0.01;0.001;0.007
35,4;-0.1071;0.002;0.01;0.001;0.007
35,5;-0.1076;0.003;0.01;0.001;0.007
35,6;-0.1071;0.003;0.01;0.001;0.007
35,7;-0.1071;0.003;0.01;0.002;0.007
35,8;-0.1066;0.003;0.011;0.002;0.007
35,9;-0.1054;0.003;0.012;0.002;0.007
36;-0.1056;0.003;0.012;0.002;0.007
36,1;-0.1056;0.003;0.012;0.002;0.006
36,2;-0.1057;0.003;0.012;0.002;0.006
36,3;-0.1038;0.003;0.012;0.002;0.006
36,4;-0.1033;0.003;0.012;0.002;0.005
36,5;-0.104;0.003;0.012;0.002;0.005
36,6;-0.104;0.003;0.012;0.002;0.005
36,7;-0.1041;0.003;0.012;0.002;0.005
36,8;-0.1044;0.003;0.012;0.002;0.005
36,9;-0.1043;0.003;0.012;0.002;0.005
37;-0.1034;0.003;0.012;0.002;0.005
37,1;-0.104;0.003;0.012;0.002;0.005
37,2;-0.1041;0.003;0.013;0.002;0.005
37,3;-0.1044;0.003;0.012;0.002;0.005
37,4;-0.1043;0.003;0.012;0.002;0.005
37,5;-0.1046;0.003;0.012;0.002;0.005
37,6;-0.1043;0.003;0.012;0.002;0.005
37,7;-0.1044;0.003;0.012;0.002;0.005
37,8;-0.105;0.003;0.013;0.002;0.006
37,9;-0.1051;0.003;0.014;0.002;0.006
38;-0.1049;0.003;0.013;0.002;0.006
38,1;-0.1049;0.003;0.013;0.002;0.006
38,2;-0.1042;0.003;0.013;0.002;0.006
38,3;-0.104;0.003;0.014;0.002;0.006
38,4;-0.1034;0.003;0.014;0.002;0.006
38,5;-0.1027;0.003;0.014;0.002;0.006
38,6;-0.1019;0.003;0.015;0.002;0.006
38,7;-0.1015;0.003;0.015;0.002;0.006
38,8;-0.102;0.003;0.015;0.002;0.006
38,9;-0.1034;0.003;0.015;0.002;0.006
39;-0.1034;0.003;0.015;0.002;0.005
39,1;-0.1021;0.003;0.015;0.002;0.005
39,2;-0.1017;0.003;0.015;0.002;0.005
39,3;-0.1013;0.002;0.015;0.002;0.005
39,4;-0.1016;0.002;0.015;0.002;0.005
39,5;-0.1012;0.002;0.015;0.002;0.005
39,6;-0.1009;0.002;0.015;0.002;0.005
39,7;-0.101;0.002;0.015;0.002;0.005
39,8;-0.1016;0.002;0.016;0.002;0.005
39,9;-0.1012;0.002;0.016;0.002;0.006
40;-0.1009;0.002;0.016;0.002;0.006
40,1;-0.1007;0.002;0.016;0.002;0.006
40,2;-0.1009;0.002;0.017;0.002;0.006
40,3;-0.1011;0.002;0.017;0.002;0.006
40,4;-0.1006;0.003;0.017;0.002;0.006
40,5;-0.1002;0.003;0.017;0.002;0.006
40,6;-0.1008;0.003;0.018;0.002;0.006
40,7;-0.1001;0.003;0.017;0.003;0.006
40,8;-0.1006;0.003;0.017;0.003;0.006
40,9;-0.1007;0.003;0.017;0.003;0.005
41;-0.1007;0.003;0.017;0.003;0.005
41,1;-0.1007;0.003;0.017;0.003;0.005
41,2;-0.1014;0.003;0.018;0.003;0.005
41,3;-0.1013;0.003;0.018;0.003;0.005
41,4;-0.1018;0.003;0.018;0.003;0.004
41,5;-0.1019;0.003;0.018;0.003;0.004
41,6;-0.102;0.003;0.018;0.003;0.004
41,7;-0.1017;0.003;0.018;0.003;0.004
41,8;-0.1023;0.003;0.018;0.003;0.004
41,9;-0.1024;0.003;0.018;0.003;0.004
42;-0.1033;0.003;0.017;0.003;0.003
42,1;-0.1031;0.003;0.017;0.003;0.003
42,2;-0.1039;0.003;0.017;0.003;0.003
42,3;-0.1053;0.002;0.017;0.003;0.003
42,4;-0.1041;0.002;0.017;0.003;0.003
42,5;-0.104;0.002;0.017;0.003;0.003
42,6;-0.1037;0.002;0.017;0.003;0.003
42,7;-0.104;0.002;0.017;0.003;0.003
42,8;-0.1044;0.002;0.016;0.003;0.003
42,9;-0.1043;0.002;0.016;0.003;0.003
43;-0.1029;0.003;0.016;0.003;0.003
43,1;-0.103;0.003;0.016;0.003;0.003
43,2;-0.1033;0.003;0.016;0.003;0.003
43,3;-0.1035;0.003;0.016;0.003;0.003
43,4;-0.1026;0.003;0.016;0.003;0.003
43,5;-0.1035;0.003;0.016;0.003;0.003
43,6;-0.1041;0.003;0.016;0.003;0.003
43,7;-0.1046;0.003;0.017;0.003;0.003
43,8;-0.1042;0.003;0.017;0.003;0.003
43,9;-0.1047;0.003;0.017;0.003;0.003
44;-0.1046;0.003;0.017;0.003;0.002
44,1;-0.1048;0.003;0.017;0.003;0.002
44,2;-0.1049;0.003;0.017;0.003;0.002
44,3;-0.1047;0.003;0.017;0.003;0.002
44,4;-0.1052;0.003;0.017;0.003;0.002
44,5;-0.1061;0.003;0.016;0.003;0.002
44,6;-0.1056;0.003;0.016;0.003;0.002
44,7;-0.106;0.003;0.015;0.002;0.002
44,8;-0.1058;0.003;0.015;0.002;0.002
44,9;-0.1049;0.003;0.015;0.002;0.002
45;-0.1045;0.003;0.015;0.002;0.002
45,1;-0.1043;0.003;0.015;0.002;0.002
45,2;-0.1047;0.003;0.016;0.002;0.003
45,3;-0.1046;0.003;0.016;0.002;0.003
45,4;-0.1043;0.003;0.016;0.002;0.003
45,5;-0.1035;0.002;0.016;0.002;0.003
45,6;-0.1044;0.002;0.017;0.002;0.003
45,7;-0.1052;0.002;0.017;0.001;0.003
45,8;-0.1053;0.002;0.016;0.001;0.003
45,9;-0.1052;0.002;0.015;0.001;0.003
46;-0.1045;0.002;0.016;0.001;0.003
46,1;-0.1044;0.002;0.016;0.001;0.003
46,2;-0.1049;0.002;0.016;0.001;0.003
46,3;-0.1068;0.002;0.016;0.001;0.003
46,4;-0.1074;0.002;0.016;0.001;0.003
46,5;-0.107;0.002;0.016;0.001;0.003
46,6;-0.107;0.002;0.016;0.001;0.003
46,7;-0.1063;0.002;0.016;0.001;0.003
46,8;-0.107;0.002;0.017;0.001;0.003
46,9;-0.1073;0.002;0.017;0.001;0.003
47;-0.1078;0.002;0.017;0.001;0.003
47,1;-0.108;0.002;0.017;0.001;0.004
47,2;-0.1078;0.002;0.016;0.001;0.004
47,3;-0.1081;0.002;0.017;0.001;0.004
47,4;-0.1081;0.002;0.017;0.001;0.005
47,5;-0.1085;0.002;0.017;0.001;0.005
47,6;-0.1082;0.002;0.017;0.001;0.005
47,7;-0.1086;0.002;0.018;0.001;0.005
47,8;-0.1087;0.002;0.018;0.001;0.004
47,9;-0.1084;0.002;0.018;0.001;0.004
48;-0.1082;0.002;0.018;0.002;0.005
48,1;-0.1087;0.002;0.018;0.002;0.005
48,2;-0.1096;0.002;0.018;0.002;0.005
48,3;-0.1106;0.002;0.018;0.002;0.005
48,4;-0.1099;0.002;0.018;0.002;0.005
48,5;-0.1101;0.002;0.018;0.002;0.005
48,6;-0.1104;0.002;0.017;0.002;0.005
48,7;-0.1113;0.003;0.018;0.002;0.005
48,8;-0.1103;0.003;0.018;0.002;0.005
48,9;-0.1107;0.003;0.019;0.002;0.005
49;-0.1114;0.003;0.02;0.002;0.006
49,1;-0.1108;0.003;0.02;0.002;0.006
49,2;-0.1106;0.003;0.02;0.002;0.006
49,3;-0.1111;0.003;0.02;0.002;0.006
49,4;-0.1102;0.003;0.021;0.002;0.006
49,5;-0.1106;0.003;0.021;0.002;0.006
49,6;-0.1091;0.003;0.021;0.002;0.006
49,7;-0.1099;0.004;0.021;0.002;0.006
49,8;-0.1094;0.004;0.02;0.002;0.007
49,9;-0.1096;0.004;0.02;0.002;0.006
50;-0.11;0.005;0.021;0.002;0.006
50,1;-0.1101;0.005;0.022;0.002;0.006
50,2;-0.1106;0.005;0.021;0.002;0.006
50,3;-0.1105;0.005;0.021;0.002;0.006
50,4;-0.1108;0.004;0.021;0.002;0.006
50,5;-0.1103;0.004;0.022;0.002;0.006
50,6;-0.1099;0.004;0.022;0.002;0.006
50,7;-0.1103;0.004;0.022;0.001;0.006
50,8;-0.1095;0.004;0.023;0.001;0.007
50,9;-0.1095;0.004;0.024;0.001;0.007
51;-0.1096;0.004;0.025;0.001;0.008
51,1;-0.1099;0.004;0.026;0.001;0.008
51,2;-0.1092;0.004;0.026;0.001;0.008
51,3;-0.1097;0.004;0.026;0.001;0.008
51,4;-0.1096;0.004;0.027;0.001;0.008
51,5;-0.109;0.004;0.027;0.001;0.008
51,6;-0.108;0.004;0.028;0.001;0.008
51,7;-0.108;0.004;0.029;0.001;0.008
51,8;-0.1077;0.004;0.03;0.001;0.008
51,9;-0.1077;0.004;0.03;0.001;0.009
52;-0.1059;0.004;0.032;0.001;0.009
52,1;-0.106;0.004;0.033;0.001;0.009
52,2;-0.1057;0.004;0.034;0.001;0.009
52,3;-0.1059;0.004;0.034;0.001;0.009
52,4;-0.1065;0.004;0.035;0.001;0.009
52,5;-0.1061;0.005;0.036;0.002;0.01
52,6;-0.1051;0.005;0.037;0.002;0.01
52,7;-0.106;0.005;0.039;0.002;0.01
52,8;-0.1059;0.005;0.039;0.002;0.01
52,9;-0.1051;0.005;0.041;0.002;0.011
53;-0.1051;0.004;0.042;0.002;0.011
53,1;-0.1051;0.004;0.044;0.002;0.011
53,2;-0.1042;0.004;0.046;0.002;0.011
53,3;-0.1042;0.004;0.047;0.002;0.011
53,4;-0.1044;0.004;0.049;0.002;0.011
53,5;-0.1044;0.004;0.05;0.002;0.011
53,6;-0.1041;0.004;0.051;0.002;0.011
53,7;-0.1034;0.004;0.051;0.002;0.011
53,8;-0.1031;0.004;0.053;0.002;0.011
53,9;-0.1023;0.004;0.055;0.002;0.011
54;-0.1026;0.004;0.056;0.002;0.011
54,1;-0.1025;0.004;0.057;0.002;0.012
54,2;-0.1019;0.004;0.058;0.002;0.012
54,3;-0.103;0.004;0.06;0.002;0.012
54,4;-0.1026;0.004;0.061;0.002;0.012
54,5;-0.1023;0.004;0.063;0.002;0.012
54,6;-0.103;0.004;0.065;0.002;0.012
54,7;-0.102;0.004;0.066;0.002;0.012
54,8;-0.1025;0.004;0.068;0.002;0.012
54,9;-0.1026;0.004;0.07;0.002;0.012
55;-0.1028;0.004;0.071;0.002;0.012
55,1;-0.1033;0.004;0.073;0.002;0.012
55,2;-0.1026;0.004;0.074;0.002;0.011
55,3;-0.1021;0.004;0.075;0.002;0.012
55,4;-0.102;0.004;0.077;0.002;0.012
55,5;-0.1021;0.004;0.078;0.002;0.012
55,6;-0.1023;0.004;0.079;0.002;0.012
55,7;-0.1028;0.004;0.081;0.002;0.012
55,8;-0.1027;0.004;0.082;0.002;0.012
55,9;-0.1023;0.004;0.084;0.002;0.012
56;-0.1024;0.004;0.084;0.002;0.012
56,1;-0.1023;0.004;0.086;0.002;0.012
56,2;-0.1021;0.004;0.088;0.002;0.013
56,3;-0.1015;0.004;0.089;0.002;0.013
56,4;-0.1009;0.004;0.091;0.002;0.013
56,5;-0.1011;0.004;0.093;0.002;0.013
56,6;-0.101;0.004;0.094;0.003;0.013
56,7;-0.1013;0.004;0.096;0.003;0.013
56,8;-0.1;0.004;0.097;0.003;0.013
56,9;-0.0999;0.004;0.098;0.003;0.014
57;-0.1015;0.004;0.1;0.003;0.014
57,1;-0.1007;0.004;0.102;0.003;0.013
57,2;-0.1015;0.004;0.104;0.003;0.013
57,3;-0.1007;0.004;0.105;0.003;0.013
57,4;-0.1016;0.004;0.107;0.003;0.012
57,5;-0.101;0.004;0.109;0.003;0.012
57,6;-0.1009;0.004;0.11;0.003;0.013
57,7;-0.1002;0.004;0.112;0.003;0.013
57,8;-0.0996;0.004;0.113;0.003;0.013
57,9;-0.0994;0.004;0.113;0.003;0.013
58;-0.0984;0.004;0.115;0.002;0.012
58,1;-0.0978;0.004;0.117;0.002;0.012
58,2;-0.0976;0.004;0.118;0.002;0.012
58,3;-0.0974;0.004;0.119;0.002;0.013
58,4;-0.0987;0.004;0.121;0.002;0.013
58,5;-0.0985;0.004;0.123;0.002;0.013
58,6;-0.0986;0.004;0.125;0.002;0.013
58,7;-0.0978;0.004;0.126;0.002;0.013
58,8;-0.0979;0.004;0.128;0.002;0.013
58,9;-0.0976;0.004;0.129;0.002;0.013
59;-0.0967;0.004;0.13;0.002;0.012
59,1;-0.0974;0.004;0.132;0.002;0.012
59,2;-0.097;0.004;0.134;0.002;0.012
59,3;-0.0965;0.004;0.136;0.002;0.012
59,4;-0.097;0.004;0.137;0.002;0.012
59,5;-0.097;0.004;0.139;0.002;0.012
59,6;-0.0983;0.004;0.141;0.002;0.012
59,7;-0.0974;0.003;0.143;0.002;0.012
59,8;-0.0971;0.003;0.144;0.002;0.011
59,9;-0.0973;0.003;0.146;0.002;0.011
60;-0.097;0.002;0.147;0.002;0.011
60,1;-0.0976;0.002;0.148;0.002;0.012
60,2;-0.0973;0.002;0.15;0.002;0.012
60,3;-0.0977;0.002;0.152;0.002;0.012
60,4;-0.0982;0.003;0.154;0.002;0.013
60,5;-0.0987;0.003;0.156;0.002;0.013
60,6;-0.0985;0.003;0.157;0.002;0.013
60,7;-0.0974;0.003;0.159;0.002;0.013
60,8;-0.0981;0.003;0.16;0.002;0.012
60,9;-0.0976;0.003;0.161;0.002;0.012
61;-0.098;0.003;0.163;0.002;0.011
61,1;-0.0984;0.003;0.163;0.002;0.011
61,2;-0.0988;0.003;0.164;0.002;0.011
61,3;-0.0976;0.003;0.166;0.002;0.012
61,4;-0.0978;0.003;0.168;0.002;0.012
61,5;-0.098;0.003;0.169;0.002;0.012
61,6;-0.0986;0.003;0.171;0.002;0.013
61,7;-0.0987;0.003;0.172;0.002;0.013
61,8;-0.099;0.003;0.173;0.002;0.013
61,9;-0.0997;0.003;0.175;0.002;0.012
62;-0.1012;0.003;0.175;0.002;0.013
62,1;-0.1014;0.003;0.176;0.002;0.013
62,2;-0.101;0.003;0.177;0.002;0.014
62,3;-0.1012;0.003;0.178;0.002;0.014
62,4;-0.1012;0.003;0.179;0.002;0.014
62,5;-0.102;0.002;0.181;0.001;0.013
62,6;-0.1026;0.002;0.182;0.001;0.014
62,7;-0.1017;0.002;0.182;0.001;0.014
62,8;-0.1013;0.002;0.185;0.001;0.014
62,9;-0.1021;0.002;0.185;0.001;0.013
63;-0.1028;0.002;0.186;0.001;0.014
63,1;-0.1031;0.002;0.186;0.001;0.014
63,2;-0.1039;0.002;0.187;0.001;0.014
63,3;-0.1038;0.002;0.188;0.001;0.014
63,4;-0.1043;0.002;0.188;0.001;0.014
63,5;-0.1039;0.002;0.19;0.001;0.014
63,6;-0.1034;0.002;0.19;0.001;0.014
63,7;-0.103;0.002;0.191;0.001;0.014
63,8;-0.1038;0.002;0.191;0.001;0.014
63,9;-0.1038;0.002;0.192;0.001;0.014
64;-0.1036;0.002;0.193;0.001;0.015
64,1;-0.1038;0.002;0.193;0.001;0.014
64,2;-0.1046;0.002;0.194;0.001;0.014
64,3;-0.1034;0.002;0.195;0.001;0.014
64,4;-0.1038;0.002;0.196;0.001;0.014
64,5;-0.1033;0.002;0.196;0.001;0.014
64,6;-0.1028;0.002;0.196;0.001;0.015
64,7;-0.1036;0.002;0.197;0.001;0.015
64,8;-0.1033;0.002;0.198;0.001;0.015
64,9;-0.1034;0.002;0.198;0.001;0.015
65;-0.1032;0.002;0.199;0.001;0.016
65,1;-0.1027;0.002;0.2;0.001;0.016
65,2;-0.1031;0.002;0.2;0.001;0.017
65,3;-0.1035;0.003;0.202;0.001;0.016
65,4;-0.1038;0.003;0.202;0.001;0.017
65,5;-0.1042;0.003;0.203;0.001;0.017
65,6;-0.103;0.003;0.204;0.001;0.017
65,7;-0.102;0.003;0.204;0.001;0.017
65,8;-0.1031;0.003;0.205;0.001;0.017
65,9;-0.1042;0.003;0.206;0.001;0.018
66;-0.1053;0.003;0.207;0.001;0.019
66,1;-0.1056;0.003;0.208;0.001;0.019
66,2;-0.1054;0.003;0.208;0.001;0.02
66,3;-0.1062;0.003;0.209;0.001;0.02
66,4;-0.1061;0.003;0.209;0.001;0.021
66,5;-0.1061;0.003;0.21;0.001;0.021
66,6;-0.1052;0.003;0.211;0.0;0.022
66,7;-0.1053;0.003;0.211;0.0;0.022
66,8;-0.1052;0.003;0.211;0.001;0.023
66,9;-0.1057;0.003;0.212;0.001;0.023
67;-0.1037;0.004;0.213;0.001;0.023
67,1;-0.1042;0.004;0.213;0.001;0.024
67,2;-0.1031;0.004;0.214;0.001;0.024
67,3;-0.1044;0.004;0.214;0.001;0.025
67,4;-0.1033;0.004;0.214;0.001;0.025
67,5;-0.1035;0.004;0.215;0.001;0.026
67,6;-0.1037;0.004;0.216;0.001;0.026
67,7;-0.1036;0.004;0.216;0.001;0.026
67,8;-0.1036;0.004;0.216;0.001;0.026
67,9;-0.1039;0.004;0.218;0.001;0.027
68;-0.1048;0.004;0.219;0.001;0.028
68,1;-0.1052;0.004;0.219;0.001;0.029
68,2;-0.1047;0.004;0.22;0.001;0.03
68,3;-0.1045;0.004;0.221;0.001;0.031
68,4;-0.1044;0.004;0.221;0.001;0.032
68,5;-0.104;0.004;0.221;0.001;0.033
68,6;-0.1033;0.004;0.222;0.001;0.034
68,7;-0.1031;0.003;0.222;0.001;0.035
68,8;-0.103;0.004;0.223;0.001;0.036
68,9;-0.1023;0.004;0.223;0.001;0.038
69;-0.1023;0.004;0.223;0.001;0.039
69,1;-0.1016;0.004;0.223;0.001;0.04
69,2;-0.1007;0.004;0.224;0.001;0.042
69,3;-0.1009;0.004;0.225;0.001;0.043
69,4;-0.1005;0.004;0.225;0.001;0.044
69,5;-0.1005;0.004;0.226;0.001;0.046
69,6;-0.1006;0.004;0.226;0.001;0.047
69,7;-0.101;0.004;0.227;0.001;0.048
69,8;-0.1017;0.004;0.228;0.001;0.05
69,9;-0.102;0.004;0.229;0.001;0.051
70;-0.1022;0.004;0.229;0.001;0.052
70,1;-0.1016;0.004;0.23;0.001;0.053
70,2;-0.1013;0.004;0.23;0.001;0.054
70,3;-0.1005;0.004;0.231;0.001;0.055
70,4;-0.0987;0.003;0.232;0.001;0.056
70,5;-0.0989;0.003;0.231;0.001;0.057
70,6;-0.0997;0.003;0.232;0.001;0.059
70,7;-0.1009;0.003;0.232;0.001;0.06
70,8;-0.1005;0.003;0.233;0.001;0.061
70,9;-0.1007;0.003;0.232;0.001;0.063
71;-0.1008;0.003;0.232;0.001;0.064
71,1;-0.1017;0.003;0.233;0.001;0.066
71,2;-0.1019;0.003;0.234;0.001;0.067
71,3;-0.1028;0.003;0.235;0.001;0.067
71,4;-0.1022;0.003;0.234;0.001;0.068
71,5;-0.1025;0.003;0.236;0.001;0.07
71,6;-0.1028;0.003;0.235;0.001;0.07
71,7;-0.1026;0.003;0.236;0.001;0.071
71,8;-0.1022;0.003;0.236;0.001;0.073
71,9;-0.1013;0.003;0.237;0.001;0.074
72;-0.1016;0.003;0.238;0.001;0.075
72,1;-0.1011;0.003;0.238;0.001;0.076
72,2;-0.1014;0.003;0.239;0.001;0.077
72,3;-0.0998;0.003;0.24;0.001;0.078
72,4;-0.1003;0.003;0.24;0.001;0.08
72,5;-0.0999;0.003;0.24;0.001;0.082
72,6;-0.0994;0.003;0.241;0.001;0.082
72,7;-0.0999;0.003;0.241;0.001;0.083
72,8;-0.1;0.003;0.241;0.001;0.085
72,9;-0.0995;0.003;0.242;0.001;0.086
73;-0.0976;0.003;0.242;0.001;0.087
73,1;-0.0979;0.003;0.243;0.001;0.088
73,2;-0.0979;0.003;0.242;0.001;0.089
73,3;-0.0978;0.003;0.243;0.001;0.091
73,4;-0.0975;0.004;0.243;0.001;0.093
73,5;-0.0976;0.004;0.243;0.001;0.094
73,6;-0.0979;0.004;0.244;0.001;0.096
73,7;-0.0981;0.004;0.244;0.001;0.097
73,8;-0.0976;0.004;0.245;0.001;0.099
73,9;-0.0981;0.005;0.244;0.001;0.1
74;-0.0984;0.005;0.245;0.001;0.101
74,1;-0.0981;0.005;0.246;0.001;0.103
74,2;-0.0972;0.005;0.246;0.002;0.104
74,3;-0.0977;0.005;0.246;0.002;0.106
74,4;-0.0976;0.005;0.246;0.002;0.107
74,5;-0.0978;0.005;0.247;0.002;0.109
74,6;-0.0979;0.005;0.247;0.002;0.109
74,7;-0.0976;0.005;0.248;0.002;0.111
74,8;-0.0981;0.005;0.248;0.002;0.113
74,9;-0.0982;0.005;0.248;0.002;0.114
75;-0.099;0.005;0.249;0.002;0.115
75,1;-0.0986;0.005;0.249;0.002;0.117
75,2;-0.0981;0.005;0.249;0.002;0.117
75,3;-0.0978;0.004;0.249;0.002;0.119
75,4;-0.0974;0.004;0.25;0.002;0.119
75,5;-0.097;0.004;0.251;0.003;0.121
75,6;-0.0984;0.004;0.25;0.003;0.122
75,7;-0.0984;0.004;0.251;0.003;0.124
75,8;-0.0984;0.004;0.251;0.003;0.126
75,9;-0.0977;0.004;0.251;0.003;0.127
76;-0.0974;0.004;0.252;0.003;0.127
76,1;-0.0969;0.004;0.252;0.003;0.129
76,2;-0.0959;0.004;0.252;0.003;0.129
76,3;-0.0957;0.004;0.253;0.003;0.13
76,4;-0.0962;0.004;0.254;0.003;0.131
76,5;-0.0958;0.004;0.254;0.003;0.132
76,6;-0.097;0.004;0.254;0.003;0.133
76,7;-0.0964;0.004;0.255;0.003;0.135
76,8;-0.0969;0.004;0.255;0.002;0.136
76,9;-0.0962;0.004;0.256;0.002;0.137
77;-0.0969;0.003;0.256;0.002;0.138
77,1;-0.0964;0.003;0.256;0.002;0.139
77,2;-0.0972;0.003;0.256;0.002;0.14
77,3;-0.0962;0.003;0.257;0.002;0.141
77,4;-0.0964;0.003;0.258;0.002;0.143
77,5;-0.0967;0.003;0.258;0.002;0.144
77,6;-0.0964;0.003;0.258;0.002;0.145
77,7;-0.0954;0.003;0.258;0.002;0.147
77,8;-0.0952;0.003;0.259;0.002;0.148
77,9;-0.0943;0.003;0.258;0.002;0.149
78;-0.094;0.003;0.258;0.002;0.149
78,1;-0.0943;0.003;0.259;0.002;0.15
78,2;-0.095;0.003;0.259;0.002;0.151
78,3;-0.0947;0.003;0.259;0.002;0.151
78,4;-0.0946;0.003;0.26;0.002;0.152
78,5;-0.0951;0.003;0.26;0.002;0.152
78,6;-0.0955;0.003;0.26;0.002;0.153
78,7;-0.0965;0.003;0.261;0.002;0.154
78,8;-0.0967;0.002;0.261;0.002;0.155
78,9;-0.0972;0.002;0.261;0.002;0.155
79;-0.0973;0.002;0.262;0.002;0.155
79,1;-0.0972;0.002;0.263;0.002;0.156
79,2;-0.098;0.002;0.262;0.002;0.156
79,3;-0.0982;0.003;0.262;0.003;0.157
79,4;-0.0983;0.003;0.263;0.003;0.157
79,5;-0.0971;0.003;0.262;0.003;0.157
79,6;-0.0973;0.003;0.263;0.003;0.158
79,7;-0.0967;0.003;0.263;0.003;0.159
79,8;-0.0963;0.003;0.263;0.003;0.159
79,9;-0.0964;0.003;0.263;0.003;0.16
80;-0.0953;0.003;0.264;0.003;0.16
80,1;-0.0952;0.003;0.264;0.003;0.16
80,2;-0.0952;0.003;0.264;0.003;0.161
80,3;-0.0952;0.003;0.264;0.003;0.162
80,4;-0.0962;0.003;0.264;0.003;0.162
80,5;-0.0962;0.003;0.264;0.003;0.163
80,6;-0.0956;0.003;0.264;0.003;0.163
80,7;-0.0954;0.003;0.265;0.003;0.164
80,8;-0.0954;0.003;0.265;0.003;0.164
80,9;-0.0946;0.003;0.266;0.003;0.164
81;-0.0936;0.003;0.266;0.003;0.165
81,1;-0.0921;0.003;0.267;0.003;0.165
81,2;-0.0917;0.003;0.267;0.003;0.166
81,3;-0.0915;0.003;0.266;0.003;0.167
81,4;-0.0924;0.003;0.267;0.003;0.168
81,5;-0.0922;0.003;0.267;0.003;0.168
81,6;-0.0926;0.003;0.267;0.003;0.169
81,7;-0.0927;0.003;0.267;0.004;0.17
81,8;-0.0931;0.004;0.268;0.004;0.169
81,9;-0.0932;0.004;0.268;0.004;0.17
82;-0.0924;0.004;0.267;0.004;0.17
82,1;-0.0924;0.004;0.268;0.004;0.171
82,2;-0.0919;0.004;0.268;0.004;0.171
82,3;-0.0928;0.004;0.267;0.004;0.172
82,4;-0.0908;0.004;0.268;0.004;0.172
82,5;-0.0909;0.004;0.268;0.004;0.172
82,6;-0.091;0.004;0.268;0.004;0.172
82,7;-0.0906;0.004;0.268;0.004;0.173
82,8;-0.0904;0.004;0.268;0.004;0.173
82,9;-0.0898;0.004;0.268;0.004;0.174
83;-0.0912;0.004;0.268;0.004;0.174
83,1;-0.0902;0.004;0.268;0.004;0.175
83,2;-0.0897;0.004;0.269;0.004;0.176
83,3;-0.0896;0.004;0.269;0.004;0.176
83,4;-0.0894;0.003;0.27;0.004;0.176
83,5;-0.0888;0.003;0.269;0.004;0.177
83,6;-0.0889;0.003;0.269;0.004;0.177
83,7;-0.0893;0.003;0.27;0.004;0.178
83,8;-0.088;0.003;0.27;0.004;0.178
83,9;-0.0878;0.002;0.27;0.004;0.179
84;-0.0871;0.002;0.27;0.004;0.179
84,1;-0.0866;0.002;0.27;0.004;0.179
84,2;-0.0877;0.002;0.271;0.003;0.18
84,3;-0.0875;0.002;0.27;0.003;0.18
84,4;-0.0872;0.002;0.271;0.003;0.181
84,5;-0.0861;0.002;0.271;0.003;0.181
84,6;-0.0857;0.002;0.272;0.003;0.182
84,7;-0.0861;0.002;0.272;0.003;0.182
84,8;-0.0848;0.002;0.271;0.003;0.182
84,9;-0.085;0.002;0.272;0.003;0.183
85;-0.0841;0.002;0.272;0.003;0.183
85,1;-0.0835;0.002;0.271;0.004;0.183
85,2;-0.0836;0.002;0.272;0.004;0.184
85,3;-0.0841;0.002;0.271;0.004;0.184
85,4;-0.0851;0.002;0.271;0.004;0.185
85,5;-0.0853;0.002;0.271;0.003;0.185
85,6;-0.0846;0.002;0.272;0.003;0.186
85,7;-0.0846;0.002;0.271;0.003;0.186
85,8;-0.0833;0.002;0.272;0.003;0.186
85,9;-0.0835;0.002;0.272;0.003;0.186
86;-0.0828;0.002;0.272;0.004;0.187
86,1;-0.0831;0.002;0.271;0.004;0.187
86,2;-0.0839;0.002;0.272;0.004;0.187
86,3;-0.0837;0.002;0.272;0.004;0.188
86,4;-0.0835;0.002;0.271;0.004;0.188
86,5;-0.0832;0.002;0.271;0.004;0.189
86,6;-0.0821;0.002;0.272;0.004;0.189
86,7;-0.0817;0.002;0.272;0.004;0.189
86,8;-0.0816;0.002;0.272;0.005;0.189
86,9;-0.0814;0.002;0.272;0.005;0.189
87;-0.0822;0.002;0.272;0.005;0.19
87,1;-0.0826;0.003;0.272;0.005;0.19
87,2;-0.0823;0.003;0.272;0.005;0.191
87,3;-0.0819;0.003;0.272;0.005;0.191
87,4;-0.0821;0.003;0.272;0.005;0.191
87,5;-0.0817;0.003;0.271;0.005;0.191
87,6;-0.0821;0.003;0.272;0.005;0.191
87,7;-0.0831;0.003;0.272;0.005;0.191
87,8;-0.0822;0.003;0.272;0.005;0.192
87,9;-0.0816;0.003;0.272;0.005;0.192
88;-0.0813;0.003;0.272;0.005;0.193
88,1;-0.0807;0.003;0.272;0.005;0.194
88,2;-0.0803;0.003;0.273;0.005;0.194
88,3;-0.0802;0.003;0.272;0.005;0.194
88,4;-0.0799;0.003;0.272;0.005;0.194
88,5;-0.0791;0.003;0.273;0.006;0.195
88,6;-0.0795;0.003;0.272;0.006;0.195
88,7;-0.0789;0.003;0.272;0.006;0.195
88,8;-0.0785;0.003;0.272;0.006;0.195
88,9;-0.0783;0.003;0.273;0.006;0.195
89;-0.0772;0.003;0.272;0.006;0.196
89,1;-0.0774;0.003;0.272;0.006;0.196
89,2;-0.0781;0.003;0.273;0.006;0.196
89,3;-0.0779;0.002;0.273;0.005;0.196
89,4;-0.0775;0.002;0.273;0.005;0.198
89,5;-0.0772;0.002;0.273;0.005;0.198
89,6;-0.0764;0.002;0.273;0.005;0.198
89,7;-0.0767;0.002;0.273;0.005;0.198
89,8;-0.0767;0.002;0.273;0.005;0.198
89,9;-0.0762;0.002;0.273;0.006;0.198
90;-0.0761;0.002;0.273;0.006;0.2
90,1;-0.0761;0.002;0.273;0.006;0.199
90,2;-0.0761;0.002;0.274;0.006;0.199
90,3;-0.0759;0.002;0.273;0.006;0.2
90,4;-0.0749;0.002;0.273;0.006;0.2
90,5;-0.0746;0.002;0.274;0.006;0.2
90,6;-0.0739;0.002;0.274;0.006;0.2
90,7;-0.0743;0.002;0.273;0.006;0.2
90,8;-0.0739;0.002;0.273;0.006;0.201
90,9;-0.0742;0.002;0.274;0.006;0.201
91;-0.0739;0.002;0.274;0.006;0.202
91,1;-0.0738;0.002;0.273;0.006;0.202
91,2;-0.074;0.002;0.273;0.006;0.202
91,3;-0.0727;0.002;0.274;0.006;0.202
91,4;-0.0709;0.002;0.274;0.006;0.202
91,5;-0.0711;0.002;0.274;0.006;0.202
91,6;-0.0707;0.002;0.274;0.006;0.202
91,7;-0.0692;0.002;0.274;0.005;0.203
91,8;-0.0691;0.001;0.274;0.005;0.204
91,9;-0.0691;0.001;0.274;0.005;0.204
92;-0.0681;0.001;0.274;0.005;0.204
92,1;-0.0672;0.001;0.274;0.005;0.204
92,2;-0.0681;0.001;0.274;0.006;0.204
92,3;-0.0675;0.001;0.275;0.006;0.204
92,4;-0.0688;0.001;0.275;0.006;0.205
92,5;-0.0673;0.001;0.274;0.006;0.205
92,6;-0.0677;0.001;0.274;0.006;0.206
92,7;-0.0664;0.001;0.275;0.006;0.206
92,8;-0.0657;0.001;0.275;0.006;0.206
92,9;-0.0656;0.001;0.274;0.006;0.206
93;-0.0643;0.001;0.275;0.006;0.207
93,1;-0.0636;0.001;0.275;0.006;0.207
93,2;-0.0634;0.001;0.275;0.006;0.207
93,3;-0.0623;0.001;0.274;0.006;0.207
93,4;-0.0617;0.001;0.274;0.006;0.207
93,5;-0.06;0.001;0.275;0.006;0.208
93,6;-0.0596;0.001;0.275;0.006;0.208
93,7;-0.0587;0.001;0.274;0.006;0.208
93,8;-0.0587;0.001;0.274;0.006;0.208
93,9;-0.0564;0.001;0.275;0.006;0.208
94;-0.0554;0.001;0.275;0.006;0.209
94,1;-0.055;0.001;0.274;0.006;0.209
94,2;-0.0532;0.001;0.274;0.007;0.209
94,3;-0.0528;0.001;0.275;0.007;0.209
94,4;-0.0509;0.001;0.275;0.007;0.209
94,5;-0.0506;0.001;0.275;0.007;0.209
94,6;-0.0501;0.001;0.274;0.007;0.21
94,7;-0.0492;0.001;0.274;0.007;0.21
94,8;-0.0494;0.001;0.275;0.007;0.21
94,9;-0.048;0.001;0.275;0.007;0.21
95;-0.047;0.002;0.274;0.007;0.21
95,1;-0.0471;0.002;0.275;0.006;0.211
95,2;-0.0462;0.002;0.275;0.006;0.211
95,3;-0.0449;0.002;0.276;0.007;0.211
95,4;-0.0418;0.002;0.276;0.007;0.211
95,5;-0.0405;0.002;0.275;0.007;0.211
95,6;-0.0393;0.002;0.275;0.007;0.211
95,7;-0.0375;0.003;0.276;0.007;0.212
95,8;-0.0369;0.003;0.276;0.007;0.212
95,9;-0.0358;0.003;0.275;0.007;0.212
96;-0.0332;0.003;0.275;0.006;0.212
96,1;-0.0318;0.004;0.276;0.006;0.212
96,2;-0.0311;0.004;0.276;0.006;0.212
96,3;-0.0298;0.004;0.275;0.006;0.213
96,4;-0.027;0.004;0.276;0.006;0.213
96,5;-0.0266;0.005;0.276;0.007;0.213
96,6;-0.026;0.005;0.276;0.007;0.213
96,7;-0.0259;0.006;0.275;0.007;0.214
96,8;-0.0237;0.006;0.276;0.006;0.214
96,9;-0.0227;0.007;0.276;0.006;0.214
97;-0.0199;0.007;0.276;0.006;0.214
97,1;-0.0185;0.006;0.277;0.006;0.215
97,2;-0.0172;0.006;0.276;0.007;0.215
97,3;-0.016;0.006;0.276;0.007;0.215
97,4;-0.0136;0.007;0.276;0.007;0.215
97,5;-0.0122;0.007;0.277;0.007;0.215
97,6;-0.0094;0.007;0.276;0.007;0.215
97,7;-0.0078;0.007;0.276;0.007;0.216
97,8;-0.0068;0.008;0.276;0.007;0.216
97,9;-0.0068;0.008;0.277;0.007;0.216
98;-0.0064;0.008;0.276;0.008;0.216
98,1;-0.0041;0.008;0.276;0.008;0.215
98,2;-0.0026;0.009;0.276;0.008;0.216
98,3;-0.0015;0.01;0.277;0.008;0.216
98,4;0.0005;0.01;0.277;0.008;0.216
98,5;0.001;0.01;0.276;0.007;0.216
98,6;0.0034;0.01;0.277;0.007;0.217
98,7;0.0054;0.011;0.277;0.007;0.217
98,8;0.0072;0.012;0.277;0.007;0.217
98,9;0.0094;0.012;0.276;0.007;0.217
99;0.0099;0.013;0.277;0.007;0.217
99,1;0.0126;0.014;0.277;0.008;0.217
99,2;0.0154;0.015;0.277;0.008;0.218
99,3;0.017;0.016;0.277;0.008;0.218
99,4;0.019;0.016;0.276;0.008;0.217
99,5;0.0192;0.017;0.277;0.008;0.217
99,6;0.0211;0.018;0.277;0.008;0.217
99,7;0.0235;0.018;0.277;0.008;0.218
99,8;0.0248;0.019;0.277;0.008;0.218
99,9;0.0273;0.02;0.277;0.007;0.218
100;0.0277;0.021;0.277;0.007;0.217
100,1;0.0303;0.022;0.277;0.008;0.218
100,2;0.0316;0.023;0.277;0.008;0.219
100,3;0.0332;0.024;0.277;0.008;0.218
100,4;0.0338;0.024;0.277;0.008;0.218
100,5;0.0363;0.025;0.277;0.008;0.218
100,6;0.0381;0.026;0.277;0.008;0.219
100,7;0.0397;0.027;0.277;0.008;0.219
100,8;0.0421;0.028;0.277;0.008;0.219
100,9;0.0427;0.029;0.277;0.008;0.219
101;0.0442;0.03;0.277;0.008;0.218
101,1;0.0466;0.032;0.277;0.008;0.219
101,2;0.0483;0.033;0.277;0.008;0.219
101,3;0.0496;0.034;0.277;0.008;0.219
101,4;0.051;0.035;0.277;0.009;0.219
101,5;0.0529;0.036;0.277;0.009;0.22
101,6;0.0543;0.037;0.277;0.009;0.22
101,7;0.0554;0.038;0.277;0.009;0.219
101,8;0.0584;0.039;0.277;0.01;0.219
101,9;0.0595;0.041;0.277;0.01;0.22
102;0.0612;0.042;0.277;0.01;0.22
102,1;0.063;0.043;0.277;0.01;0.22
102,2;0.0661;0.044;0.277;0.009;0.22
102,3;0.0666;0.046;0.277;0.009;0.221
102,4;0.0691;0.047;0.277;0.01;0.22
102,5;0.0706;0.048;0.277;0.01;0.22
102,6;0.0721;0.049;0.277;0.01;0.22
102,7;0.0732;0.051;0.277;0.01;0.221
102,8;0.0738;0.052;0.277;0.011;0.221
102,9;0.0756;0.053;0.277;0.011;0.221
103;0.0766;0.054;0.277;0.011;0.22
103,1;0.0778;0.056;0.277;0.011;0.221
103,2;0.0787;0.057;0.277;0.012;0.221
103,3;0.0803;0.059;0.278;0.012;0.221
103,4;0.0825;0.06;0.277;0.012;0.221
103,5;0.083;0.061;0.277;0.012;0.221
103,6;0.0852;0.062;0.277;0.012;0.221
103,7;0.0859;0.064;0.278;0.013;0.221
103,8;0.0872;0.065;0.277;0.013;0.221
103,9;0.0877;0.066;0.277;0.013;0.222
104;0.0891;0.068;0.277;0.013;0.221
104,1;0.0903;0.069;0.278;0.014;0.221
104,2;0.0908;0.07;0.278;0.013;0.221
104,3;0.0928;0.072;0.277;0.013;0.221
104,4;0.0935;0.073;0.277;0.013;0.222
104,5;0.0947;0.074;0.277;0.013;0.222
104,6;0.0962;0.076;0.278;0.013;0.221
104,7;0.0973;0.077;0.277;0.013;0.221
104,8;0.0991;0.079;0.277;0.013;0.222
104,9;0.1003;0.08;0.277;0.013;0.222
105;0.1014;0.081;0.278;0.014;0.222
105,1;0.1033;0.082;0.278;0.014;0.221
105,2;0.1052;0.083;0.277;0.014;0.222
105,3;0.1053;0.085;0.277;0.013;0.222
105,4;0.1054;0.086;0.277;0.013;0.222
105,5;0.1069;0.088;0.278;0.013;0.222
105,6;0.1087;0.089;0.277;0.013;0.223
105,7;0.109;0.09;0.277;0.014;0.222
105,8;0.1102;0.091;0.277;0.014;0.222
105,9;0.1108;0.093;0.278;0.014;0.222
106;0.1104;0.094;0.278;0.014;0.223
106,1;0.1119;0.095;0.277;0.015;0.223
106,2;0.1139;0.096;0.277;0.015;0.223
106,3;0.1152;0.098;0.278;0.015;0.222
106,4;0.1138;0.099;0.278;0.015;0.223
106,5;0.1153;0.099;0.277;0.014;0.223
106,6;0.1165;0.101;0.277;0.015;0.223
106,7;0.118;0.101;0.278;0.015;0.222
106,8;0.1187;0.103;0.278;0.016;0.223
106,9;0.1202;0.103;0.277;0.016;0.223
107;0.1205;0.105;0.277;0.016;0.223
107,1;0.1221;0.106;0.277;0.016;0.222
107,2;0.1236;0.108;0.278;0.015;0.223
107,3;0.1245;0.109;0.278;0.015;0.223
107,4;0.1249;0.11;0.277;0.016;0.223
107,5;0.126;0.112;0.277;0.016;0.223
107,6;0.1251;0.113;0.278;0.016;0.224
107,7;0.126;0.115;0.278;0.016;0.223
107,8;0.1262;0.116;0.277;0.016;0.223
107,9;0.1279;0.117;0.277;0.016;0.223
108;0.1299;0.119;0.278;0.015;0.224
108,1;0.1301;0.12;0.278;0.016;0.224
108,2;0.1312;0.121;0.278;0.016;0.223
108,3;0.133;0.121;0.277;0.016;0.223
108,4;0.1331;0.123;0.277;0.016;0.223
108,5;0.1334;0.125;0.278;0.017;0.224
108,6;0.1336;0.126;0.278;0.017;0.223
108,7;0.1347;0.127;0.277;0.017;0.223
108,8;0.1352;0.128;0.277;0.017;0.223
108,9;0.1351;0.129;0.278;0.017;0.224
109;0.1363;0.13;0.278;0.017;0.224
109,1;0.1366;0.13;0.277;0.017;0.224
109,2;0.1369;0.131;0.277;0.017;0.223
109,3;0.1378;0.132;0.277;0.017;0.224
109,4;0.138;0.133;0.278;0.018;0.224
109,5;0.1382;0.134;0.278;0.018;0.224
109,6;0.1391;0.135;0.277;0.018;0.224
109,7;0.1396;0.136;0.277;0.019;0.224
109,8;0.1409;0.137;0.278;0.019;0.224
109,9;0.1414;0.138;0.278;0.02;0.224
110;0.1427;0.139;0.277;0.02;0.224
110,1;0.1428;0.139;0.277;0.019;0.225
110,2;0.1444;0.14;0.277;0.019;0.224
110,3;0.145;0.14;0.278;0.02;0.224
110,4;0.1462;0.142;0.278;0.02;0.224
110,5;0.1466;0.143;0.277;0.02;0.225
110,6;0.1469;0.144;0.277;0.02;0.224
110,7;0.148;0.144;0.278;0.021;0.224
110,8;0.1482;0.145;0.278;0.021;0.224
110,9;0.1509;0.146;0.277;0.021;0.225
111;0.1504;0.146;0.277;0.021;0.225
111,1;0.15;0.146;0.278;0.022;0.224
111,2;0.1514;0.147;0.278;0.022;0.225
111,3;0.1518;0.148;0.278;0.022;0.225
111,4;0.1518;0.148;0.277;0.021;0.225
111,5;0.153;0.149;0.277;0.022;0.224
111,6;0.1539;0.15;0.278;0.022;0.225
111,7;0.1539;0.151;0.278;0.022;0.225
111,8;0.154;0.152;0.277;0.021;0.225
111,9;0.1557;0.151;0.277;0.022;0.224
112;0.1555;0.152;0.278;0.022;0.225
112,1;0.1554;0.153;0.278;0.022;0.225
112,2;0.1558;0.153;0.278;0.023;0.225
112,3;0.1573;0.153;0.277;0.023;0.224
112,4;0.1571;0.154;0.277;0.022;0.225
112,5;0.1571;0.155;0.278;0.023;0.225
112,6;0.1587;0.156;0.278;0.023;0.225
112,7;0.1588;0.156;0.277;0.024;0.225
112,8;0.1598;0.156;0.277;0.023;0.225
112,9;0.1601;0.157;0.278;0.024;0.225
113;0.1616;0.158;0.278;0.024;0.225
113,1;0.162;0.157;0.278;0.024;0.225
113,2;0.1634;0.158;0.277;0.023;0.225
113,3;0.1636;0.158;0.277;0.024;0.225
113,4;0.1638;0.159;0.278;0.024;0.225
113,5;0.1637;0.159;0.278;0.025;0.225
113,6;0.1637;0.161;0.277;0.025;0.225
113,7;0.165;0.161;0.277;0.025;0.225
113,8;0.1654;0.161;0.278;0.025;0.226
113,9;0.1657;0.162;0.278;0.026;0.225
114;0.1659;0.162;0.278;0.026;0.225
114,1;0.1662;0.163;0.277;0.025;0.225
114,2;0.1673;0.164;0.277;0.025;0.226
114,3;0.1676;0.164;0.278;0.026;0.226
114,4;0.1676;0.164;0.278;0.026;0.225
114,5;0.1679;0.165;0.277;0.027;0.225
114,6;0.1684;0.165;0.277;0.027;0.226
114,7;0.1695;0.166;0.278;0.027;0.226
114,8;0.1695;0.166;0.278;0.028;0.225
114,9;0.1697;0.167;0.278;0.028;0.225
115;0.1698;0.167;0.277;0.028;0.226
115,1;0.171;0.167;0.277;0.028;0.226
115,2;0.1712;0.168;0.278;0.029;0.225
115,3;0.1727;0.168;0.278;0.029;0.225
115,4;0.1732;0.169;0.277;0.03;0.226
115,5;0.1729;0.169;0.277;0.03;0.226
115,6;0.1729;0.17;0.278;0.031;0.225
115,7;0.1733;0.169;0.278;0.03;0.225
115,8;0.1737;0.17;0.278;0.031;0.226
115,9;0.1758;0.17;0.277;0.031;0.226
116;0.1762;0.17;0.277;0.032;0.225
116,1;0.1765;0.17;0.278;0.031;0.226
116,2;0.1765;0.171;0.278;0.032;0.226
116,3;0.1769;0.171;0.277;0.033;0.226
116,4;0.1784;0.172;0.277;0.034;0.225
116,5;0.1785;0.173;0.278;0.034;0.226
116,6;0.179;0.172;0.278;0.033;0.226
116,7;0.1803;0.174;0.278;0.034;0.226
116,8;0.1802;0.173;0.277;0.033;0.225
116,9;0.1801;0.174;0.278;0.034;0.226
117;0.1798;0.174;0.278;0.034;0.226
117,1;0.1799;0.175;0.278;0.035;0.226
117,2;0.1799;0.175;0.277;0.036;0.225
117,3;0.1799;0.176;0.277;0.037;0.226
117,4;0.1801;0.176;0.278;0.036;0.226
117,5;0.1815;0.176;0.278;0.037;0.226
117,6;0.1827;0.177;0.278;0.037;0.225
117,7;0.1829;0.177;0.277;0.038;0.226
117,8;0.1833;0.177;0.278;0.039;0.226
117,9;0.1833;0.178;0.278;0.039;0.226
118;0.183;0.178;0.278;0.04;0.225
118,1;0.1831;0.179;0.277;0.039;0.226
118,2;0.1844;0.179;0.277;0.039;0.226
118,3;0.1843;0.18;0.278;0.04;0.226
118,4;0.1847;0.18;0.278;0.041;0.227
118,5;0.1859;0.18;0.278;0.04;0.226
118,6;0.1863;0.181;0.277;0.041;0.226
118,7;0.1863;0.181;0.278;0.041;0.226
118,8;0.1866;0.181;0.278;0.042;0.227
118,9;0.1883;0.182;0.278;0.042;0.226
119;0.1884;0.182;0.277;0.043;0.226
119,1;0.1884;0.183;0.278;0.043;0.226
119,2;0.1885;0.183;0.278;0.044;0.227
119,3;0.1891;0.183;0.278;0.045;0.226
119,4;0.1893;0.184;0.278;0.045;0.226
119,5;0.1904;0.184;0.277;0.045;0.227
119,6;0.1913;0.184;0.278;0.046;0.227
119,7;0.1914;0.185;0.278;0.045;0.226
119,8;0.1915;0.185;0.278;0.046;0.226
119,9;0.1916;0.185;0.277;0.045;0.227
120;0.1918;0.185;0.278;0.046;0.227
120,1;0.1919;0.186;0.278;0.047;0.226
120,2;0.1929;0.186;0.278;0.048;0.226
120,3;0.193;0.187;0.278;0.047;0.227
120,4;0.1931;0.187;0.277;0.048;0.227
120,5;0.1932;0.187;0.278;0.049;0.226
120,6;0.1932;0.187;0.278;0.05;0.226
120,7;0.1946;0.188;0.278;0.049;0.227
120,8;0.1947;0.188;0.277;0.05;0.227
120,9;0.1938;0.188;0.278;0.051;0.226
121;0.1948;0.189;0.278;0.052;0.227
121,1;0.1954;0.189;0.278;0.052;0.227
121,2;0.1964;0.189;0.278;0.052;0.226
121,3;0.1965;0.189;0.277;0.053;0.226
121,4;0.1967;0.19;0.278;0.054;0.227
121,5;0.1967;0.19;0.278;0.053;0.227
121,6;0.1973;0.19;0.278;0.054;0.226
121,7;0.1986;0.19;0.277;0.055;0.226
121,8;0.1986;0.19;0.278;0.056;0.227
121,9;0.1984;0.191;0.278;0.055;0.227
122;0.1987;0.192;0.278;0.056;0.226
122,1;0.1988;0.192;0.278;0.057;0.226
122,2;0.1985;0.193;0.277;0.057;0.227
122,3;0.1996;0.193;0.278;0.058;0.227
122,4;0.2001;0.193;0.278;0.059;0.226
122,5;0.2003;0.193;0.278;0.059;0.227
122,6;0.2003;0.193;0.277;0.059;0.227
122,7;0.2005;0.193;0.278;0.059;0.226
122,8;0.2018;0.194;0.278;0.06;0.226
122,9;0.202;0.194;0.278;0.06;0.227
123;0.2012;0.194;0.278;0.061;0.227
123,1;0.2013;0.195;0.277;0.062;0.226
123,2;0.2024;0.195;0.278;0.063;0.226
123,3;0.2024;0.196;0.278;0.062;0.227
123,4;0.2025;0.196;0.278;0.063;0.227
123,5;0.2029;0.197;0.277;0.063;0.226
123,6;0.203;0.196;0.278;0.064;0.226
123,7;0.2043;0.196;0.278;0.064;0.227
123,8;0.2044;0.197;0.278;0.064;0.226
123,9;0.2045;0.197;0.278;0.064;0.226
124;0.2044;0.197;0.277;0.065;0.227
124,1;0.2049;0.197;0.278;0.066;0.227
124,2;0.2049;0.197;0.278;0.067;0.226
124,3;0.2057;0.198;0.278;0.067;0.226
124,4;0.2059;0.199;0.277;0.068;0.227
124,5;0.2061;0.199;0.278;0.068;0.227
124,6;0.2061;0.199;0.278;0.069;0.226
124,7;0.206;0.199;0.278;0.069;0.226
124,8;0.2073;0.199;0.278;0.069;0.227
124,9;0.2075;0.2;0.277;0.07;0.227
125;0.2078;0.2;0.278;0.069;0.226
125,1;0.2069;0.201;0.278;0.07;0.226
125,2;0.2078;0.201;0.278;0.07;0.227
125,3;0.2078;0.201;0.277;0.071;0.227
125,4;0.2078;0.201;0.278;0.071;0.226
125,5;0.2082;0.201;0.278;0.072;0.227
125,6;0.2094;0.202;0.278;0.072;0.227
125,7;0.2094;0.203;0.278;0.073;0.227
125,8;0.2097;0.203;0.277;0.074;0.226
125,9;0.2088;0.203;0.278;0.075;0.227
126;0.209;0.204;0.278;0.074;0.227
126,1;0.21;0.204;0.278;0.076;0.226
126,2;0.2101;0.204;0.277;0.075;0.226
126,3;0.2099;0.204;0.278;0.075;0.227
126,4;0.2101;0.205;0.278;0.076;0.227
126,5;0.2114;0.205;0.278;0.076;0.226
126,6;0.2114;0.206;0.278;0.077;0.226
126,7;0.2105;0.205;0.277;0.078;0.227
126,8;0.2107;0.206;0.278;0.078;0.227
126,9;0.212;0.207;0.278;0.078;0.226
127;0.2125;0.207;0.278;0.079;0.227
127,1;0.2126;0.207;0.277;0.079;0.227
127,2;0.2128;0.207;0.278;0.08;0.227
127,3;0.214;0.207;0.278;0.08;0.226
127,4;0.2141;0.207;0.278;0.081;0.227
127,5;0.2131;0.207;0.278;0.081;0.227
127,6;0.2131;0.208;0.277;0.082;0.227
127,7;0.2132;0.208;0.278;0.082;0.226
127,8;0.2143;0.208;0.278;0.083;0.227
127,9;0.2143;0.208;0.278;0.084;0.227
128;0.2146;0.208;0.277;0.084;0.227
128,1;0.2146;0.208;0.278;0.085;0.226
128,2;0.2146;0.209;0.278;0.087;0.227
128,3;0.2147;0.209;0.278;0.087;0.227
128,4;0.2148;0.209;0.278;0.087;0.226
128,5;0.2148;0.209;0.277;0.088;0.227
128,6;0.2149;0.209;0.278;0.089;0.227
128,7;0.2161;0.21;0.278;0.09;0.227
128,8;0.216;0.21;0.278;0.09;0.226
128,9;0.215;0.21;0.277;0.091;0.227
129;0.2152;0.21;0.278;0.091;0.227
129,1;0.2152;0.21;0.278;0.091;0.227
129,2;0.2163;0.21;0.278;0.092;0.226
129,3;0.2163;0.21;0.278;0.092;0.227
129,4;0.2164;0.211;0.277;0.092;0.227
129,5;0.2165;0.211;0.278;0.093;0.226
129,6;0.2166;0.211;0.278;0.093;0.227
129,7;0.2166;0.211;0.278;0.095;0.227
129,8;0.2167;0.211;0.277;0.095;0.227
129,9;0.2167;0.211;0.278;0.096;0.226
130;0.2176;0.212;0.278;0.096;0.227
130,1;0.2177;0.212;0.278;0.096;0.227
130,2;0.2166;0.212;0.278;0.097;0.227
130,3;0.2167;0.212;0.277;0.098;0.226
130,4;0.2177;0.212;0.278;0.098;0.227
130,5;0.2177;0.213;0.278;0.098;0.227
130,6;0.2179;0.213;0.278;0.099;0.227
130,7;0.2169;0.213;0.277;0.1;0.226
130,8;0.2178;0.213;0.278;0.1;0.227
130,9;0.2178;0.213;0.278;0.1;0.227
131;0.2179;0.213;0.278;0.101;0.226
131,1;0.2179;0.214;0.278;0.101;0.227
131,2;0.2181;0.214;0.277;0.102;0.227
131,3;0.2182;0.214;0.278;0.102;0.227
131,4;0.218;0.214;0.278;0.103;0.226
131,5;0.2181;0.214;0.278;0.104;0.227
131,6;0.2191;0.214;0.277;0.104;0.227
131,7;0.2182;0.215;0.278;0.104;0.227
131,8;0.2182;0.215;0.278;0.105;0.226
131,9;0.2185;0.215;0.278;0.107;0.227
132;0.2185;0.214;0.278;0.107;0.227
132,1;0.2195;0.214;0.277;0.107;0.227
132,2;0.2198;0.215;0.278;0.108;0.227
132,3;0.2187;0.215;0.278;0.108;0.227
132,4;0.2197;0.215;0.278;0.109;0.227
132,5;0.2197;0.215;0.277;0.11;0.226
132,6;0.2197;0.216;0.278;0.111;0.227
132,7;0.2198;0.216;0.278;0.111;0.227
132,8;0.2198;0.216;0.278;0.112;0.227
132,9;0.2198;0.216;0.278;0.113;0.226
133;0.2198;0.216;0.277;0.113;0.227
133,1;0.2199;0.216;0.278;0.114;0.227
133,2;0.2199;0.217;0.278;0.114;0.227
133,3;0.22;0.216;0.278;0.116;0.227
133,4;0.22;0.216;0.277;0.116;0.227
133,5;0.22;0.216;0.278;0.117;0.227
133,6;0.2211;0.216;0.278;0.117;0.227
133,7;0.2201;0.217;0.278;0.118;0.227
133,8;0.2202;0.217;0.278;0.119;0.227
133,9;0.2202;0.217;0.277;0.12;0.227
134;0.2213;0.217;0.278;0.121;0.226
134,1;0.2213;0.217;0.278;0.121;0.227
134,2;0.2214;0.218;0.278;0.122;0.227
134,3;0.2206;0.217;0.277;0.123;0.227
134,4;0.2216;0.217;0.278;0.123;0.227
134,5;0.2216;0.217;0.278;0.124;0.227
134,6;0.2216;0.218;0.278;0.124;0.227
134,7;0.2228;0.218;0.278;0.126;0.227
134,8;0.2218;0.218;0.277;0.127;0.227
134,9;0.2218;0.217;0.278;0.127;0.227
135;0.2218;0.218;0.278;0.129;0.227
135,1;0.2228;0.218;0.278;0.129;0.227
135,2;0.2218;0.218;0.277;0.13;0.227
135,3;0.2218;0.218;0.278;0.131;0.227
135,4;0.2218;0.219;0.278;0.131;0.227
135,5;0.2228;0.219;0.278;0.132;0.227
135,6;0.2218;0.218;0.278;0.132;0.227
135,7;0.2219;0.218;0.277;0.133;0.227
135,8;0.2219;0.218;0.278;0.133;0.227
135,9;0.2228;0.219;0.278;0.133;0.227
136;0.2228;0.219;0.278;0.135;0.227
136,1;0.2218;0.219;0.277;0.134;0.227
136,2;0.2219;0.219;0.278;0.136;0.227
136,3;0.2221;0.22;0.278;0.137;0.227
136,4;0.2231;0.219;0.278;0.137;0.227
136,5;0.2221;0.219;0.278;0.138;0.227
136,6;0.2221;0.219;0.277;0.139;0.228
136,7;0.2231;0.22;0.278;0.139;0.227
136,8;0.2231;0.22;0.278;0.14;0.227
136,9;0.2221;0.219;0.278;0.141;0.227
137;0.2221;0.219;0.277;0.142;0.227
137,1;0.2231;0.22;0.278;0.142;0.227
137,2;0.2231;0.22;0.278;0.142;0.227
137,3;0.2221;0.22;0.278;0.143;0.227
137,4;0.2221;0.22;0.278;0.144;0.227
137,5;0.2231;0.221;0.277;0.145;0.227
137,6;0.2232;0.22;0.278;0.145;0.227
137,7;0.2232;0.22;0.278;0.146;0.228
137,8;0.2221;0.22;0.278;0.146;0.227
137,9;0.2231;0.22;0.277;0.146;0.227
138;0.2232;0.221;0.278;0.147;0.227
138,1;0.2233;0.221;0.278;0.148;0.228
138,2;0.2224;0.22;0.278;0.148;0.227
138,3;0.2234;0.22;0.278;0.149;0.227
138,4;0.2234;0.22;0.277;0.149;0.227
138,5;0.2235;0.221;0.278;0.15;0.227
138,6;0.2235;0.221;0.278;0.15;0.227
138,7;0.2235;0.22;0.278;0.151;0.227
138,8;0.2236;0.22;0.277;0.151;0.228
138,9;0.2236;0.221;0.278;0.152;0.227
139;0.2235;0.221;0.278;0.152;0.227
139,1;0.2245;0.221;0.278;0.153;0.227
139,2;0.2235;0.221;0.278;0.153;0.228
139,3;0.2235;0.221;0.277;0.154;0.227
139,4;0.2235;0.221;0.278;0.155;0.227
139,5;0.2245;0.221;0.278;0.156;0.227
139,6;0.2235;0.221;0.278;0.156;0.227
139,7;0.2235;0.221;0.277;0.156;0.227
139,8;0.2235;0.222;0.278;0.157;0.227
139,9;0.2245;0.222;0.278;0.158;0.228
140;0.2236;0.221;0.278;0.159;0.227
140,1;0.2236;0.222;0.278;0.16;0.227
140,2;0.2247;0.222;0.277;0.159;0.227
140,3;0.2247;0.222;0.278;0.16;0.228
140,4;0.2238;0.222;0.278;0.161;0.227
140,5;0.2238;0.222;0.278;0.162;0.227
140,6;0.2248;0.222;0.277;0.162;0.227
140,7;0.2248;0.222;0.278;0.163;0.228
140,8;0.2239;0.222;0.278;0.164;0.227
140,9;0.2239;0.223;0.278;0.165;0.227
141;0.2249;0.223;0.278;0.165;0.228
141,1;0.225;0.222;0.277;0.165;0.227
141,2;0.224;0.222;0.278;0.166;0.227
141,3;0.224;0.223;0.278;0.167;0.227
141,4;0.2252;0.223;0.278;0.167;0.228
141,5;0.2251;0.223;0.277;0.168;0.227
141,6;0.2241;0.223;0.278;0.169;0.227
141,7;0.2241;0.223;0.278;0.169;0.227
141,8;0.2251;0.223;0.278;0.169;0.228
141,9;0.2251;0.223;0.278;0.169;0.227
142;0.2251;0.223;0.277;0.17;0.227
142,1;0.2252;0.224;0.278;0.171;0.228
142,2;0.2252;0.223;0.278;0.171;0.227
142,3;0.2253;0.223;0.278;0.172;0.227
142,4;0.2243;0.223;0.277;0.172;0.227
142,5;0.2253;0.224;0.278;0.172;0.228
142,6;0.2253;0.223;0.278;0.173;0.227
142,7;0.2253;0.223;0.278;0.174;0.227
142,8;0.2242;0.223;0.278;0.174;0.227
142,9;0.2252;0.224;0.277;0.174;0.228
143;0.2252;0.224;0.278;0.175;0.227
143,1;0.2252;0.224;0.278;0.175;0.227
143,2;0.2242;0.223;0.278;0.176;0.228
143,3;0.2252;0.224;0.277;0.175;0.227
143,4;0.2252;0.224;0.278;0.176;0.227
143,5;0.2252;0.224;0.278;0.176;0.227
143,6;0.2243;0.224;0.278;0.177;0.228
143,7;0.2253;0.224;0.278;0.177;0.227
143,8;0.2253;0.224;0.277;0.178;0.227
143,9;0.2253;0.224;0.278;0.178;0.227
144;0.2253;0.224;0.278;0.178;0.228
144,1;0.2253;0.225;0.278;0.179;0.227
144,2;0.2253;0.224;0.277;0.179;0.227
144,3;0.2253;0.224;0.278;0.179;0.227
144,4;0.2253;0.224;0.278;0.18;0.227
144,5;0.2253;0.225;0.278;0.18;0.227
144,6;0.2252;0.224;0.278;0.181;0.227
144,7;0.2242;0.224;0.277;0.181;0.228
144,8;0.2252;0.224;0.278;0.181;0.227
144,9;0.2252;0.225;0.278;0.182;0.227
145;0.2252;0.224;0.278;0.182;0.227
145,1;0.2242;0.224;0.277;0.183;0.228
145,2;0.2253;0.224;0.278;0.184;0.227
145,3;0.2254;0.225;0.278;0.183;0.227
145,4;0.2254;0.224;0.278;0.184;0.227
145,5;0.2244;0.224;0.278;0.184;0.227
145,6;0.2254;0.224;0.277;0.185;0.227
145,7;0.2254;0.225;0.278;0.185;0.227
145,8;0.2254;0.225;0.278;0.185;0.228
145,9;0.2255;0.224;0.278;0.186;0.227
146;0.2255;0.224;0.277;0.187;0.227
146,1;0.2255;0.225;0.278;0.188;0.227
146,2;0.2255;0.225;0.278;0.188;0.228
146,3;0.2265;0.224;0.278;0.188;0.227
146,4;0.2255;0.224;0.278;0.188;0.227
146,5;0.2255;0.225;0.277;0.189;0.227
146,6;0.2255;0.225;0.278;0.189;0.227
146,7;0.2255;0.224;0.278;0.189;0.227
146,8;0.2255;0.225;0.278;0.19;0.227
146,9;0.2255;0.225;0.277;0.19;0.228
147;0.2265;0.225;0.278;0.19;0.227
147,1;0.2255;0.224;0.278;0.191;0.227
147,2;0.2255;0.225;0.278;0.191;0.227
147,3;0.2255;0.225;0.278;0.191;0.228
147,4;0.2265;0.225;0.277;0.191;0.227
147,5;0.2255;0.224;0.278;0.191;0.227
147,6;0.2255;0.225;0.278;0.192;0.227
147,7;0.2255;0.225;0.278;0.193;0.227
147,8;0.2266;0.225;0.277;0.193;0.227
147,9;0.2256;0.225;0.278;0.194;0.227
148;0.2256;0.225;0.278;0.194;0.228
148,1;0.2266;0.225;0.278;0.194;0.227
148,2;0.2266;0.225;0.278;0.194;0.227
148,3;0.2256;0.225;0.277;0.194;0.227
148,4;0.2256;0.226;0.278;0.195;0.228
148,5;0.2266;0.225;0.278;0.195;0.227
148,6;0.2266;0.225;0.278;0.195;0.227
148,7;0.2256;0.225;0.277;0.195;0.227
148,8;0.2256;0.226;0.278;0.196;0.227
148,9;0.2266;0.225;0.278;0.196;0.227
149;0.2267;0.225;0.278;0.197;0.227
149,1;0.2257;0.225;0.278;0.198;0.228
149,2;0.2267;0.226;0.277;0.198;0.227
149,3;0.2267;0.226;0.278;0.198;0.227
149,4;0.2267;0.225;0.278;0.198;0.227
149,5;0.2257;0.225;0.278;0.198;0.228
149,6;0.2267;0.226;0.277;0.199;0.227
149,7;0.2267;0.226;0.278;0.199;0.227
149,8;0.2267;0.225;0.278;0.199;0.227
149,9;0.2257;0.226;0.278;0.2;0.227
150;0.2267;0.226;0.278;0.2;0.227
150,1;0.2267;0.225;0.277;0.2;0.227
150,2;0.2256;0.225;0.278;0.201;0.228
150,3;0.2256;0.226;0.278;0.201;0.227
150,4;0.2266;0.226;0.278;0.201;0.227
150,5;0.2266;0.225;0.277;0.201;0.227
150,6;0.2256;0.225;0.278;0.201;0.228
150,7;0.2266;0.226;0.278;0.201;0.227
150,8;0.2266;0.226;0.278;0.202;0.227
150,9;0.2266;0.225;0.278;0.202;0.227
151;0.2256;0.225;0.277;0.202;0.227
151,1;0.2266;0.226;0.278;0.203;0.227
151,2;0.2266;0.226;0.278;0.203;0.227
151,3;0.2266;0.225;0.278;0.203;0.228
151,4;0.2256;0.226;0.277;0.203;0.227
151,5;0.2267;0.226;0.278;0.203;0.227
151,6;0.2267;0.226;0.278;0.204;0.227
151,7;0.2267;0.225;0.278;0.205;0.228
151,8;0.2267;0.226;0.278;0.205;0.227
151,9;0.2267;0.226;0.277;0.205;0.227
152;0.2267;0.226;0.278;0.205;0.227
152,1;0.2257;0.225;0.278;0.205;0.227
152,2;0.2267;0.226;0.278;0.205;0.227
152,3;0.2267;0.226;0.277;0.206;0.227
152,4;0.2267;0.226;0.278;0.206;0.228
152,5;0.2257;0.225;0.278;0.206;0.227
152,6;0.2267;0.226;0.278;0.206;0.227
152,7;0.2267;0.226;0.278;0.206;0.227
152,8;0.2268;0.226;0.277;0.206;0.228
152,9;0.2258;0.225;0.278;0.206;0.227
153;0.2268;0.226;0.278;0.206;0.227
153,1;0.2268;0.226;0.278;0.207;0.227
153,2;0.2268;0.226;0.277;0.207;0.227
153,3;0.2268;0.226;0.278;0.208;0.227
153,4;0.2268;0.226;0.278;0.208;0.227
153,5;0.2268;0.226;0.278;0.208;0.228
153,6;0.2267;0.226;0.278;0.208;0.227
153,7;0.2267;0.226;0.277;0.208;0.227
153,8;0.2267;0.226;0.278;0.209;0.227
153,9;0.2267;0.226;0.278;0.209;0.228
154;0.2257;0.226;0.278;0.209;0.227
154,1;0.2267;0.226;0.277;0.209;0.227
154,2;0.2267;0.226;0.278;0.209;0.227
154,3;0.2267;0.226;0.278;0.21;0.228
154,4;0.2257;0.226;0.278;0.21;0.227
154,5;0.2267;0.226;0.278;0.21;0.227
154,6;0.2268;0.226;0.277;0.21;0.228
154,7;0.2268;0.226;0.278;0.21;0.227
154,8;0.2268;0.226;0.278;0.211;0.227
154,9;0.2268;0.226;0.278;0.211;0.227
155;0.2268;0.226;0.277;0.211;0.228
155,1;0.2268;0.226;0.278;0.211;0.227
155,2;0.2268;0.227;0.278;0.21;0.227
155,3;0.2268;0.226;0.278;0.211;0.227
155,4;0.2268;0.226;0.278;0.212;0.228
155,5;0.2268;0.226;0.277;0.212;0.227
155,6;0.2268;0.227;0.278;0.212;0.227
155,7;0.2268;0.226;0.278;0.212;0.228
155,8;0.2268;0.226;0.278;0.213;0.227
155,9;0.2268;0.226;0.277;0.213;0.227
156;0.2268;0.227;0.278;0.212;0.227
156,1;0.2268;0.226;0.278;0.212;0.228
156,2;0.2268;0.226;0.278;0.212;0.227
156,3;0.2268;0.226;0.278;0.212;0.227
156,4;0.2268;0.227;0.277;0.213;0.227
156,5;0.2268;0.226;0.278;0.213;0.228
156,6;0.2268;0.226;0.278;0.213;0.227
156,7;0.2268;0.226;0.278;0.213;0.227
156,8;0.2268;0.226;0.277;0.213;0.228
156,9;0.2268;0.226;0.278;0.213;0.227
157;0.2268;0.226;0.278;0.214;0.227
157,1;0.2268;0.226;0.278;0.214;0.227
157,2;0.2268;0.226;0.278;0.214;0.228
157,3;0.2268;0.226;0.277;0.214;0.227
157,4;0.2268;0.226;0.278;0.214;0.227
157,5;0.2268;0.227;0.278;0.215;0.227
157,6;0.2268;0.226;0.278;0.215;0.228
157,7;0.2268;0.226;0.277;0.214;0.227
157,8;0.2268;0.226;0.278;0.214;0.227
157,9;0.2268;0.227;0.278;0.214;0.228
158;0.2268;0.226;0.278;0.215;0.227
158,1;0.2258;0.226;0.278;0.215;0.227
158,2;0.2268;0.226;0.277;0.215;0.227
158,3;0.2268;0.227;0.278;0.215;0.228
158,4;0.2268;0.226;0.278;0.216;0.227
158,5;0.2268;0.226;0.278;0.216;0.227
158,6;0.2268;0.227;0.277;0.216;0.227
158,7;0.2268;0.227;0.278;0.216;0.228
158,8;0.2268;0.226;0.278;0.217;0.227
158,9;0.2268;0.226;0.278;0.217;0.227
159;0.2268;0.227;0.278;0.217;0.228
159,1;0.2268;0.227;0.277;0.216;0.227
159,2;0.2258;0.226;0.278;0.216;0.227
159,3;0.2268;0.226;0.278;0.217;0.227
159,4;0.2268;0.227;0.278;0.217;0.228
159,5;0.2268;0.227;0.277;0.217;0.227
159,6;0.2268;0.226;0.278;0.217;0.227
159,7;0.2268;0.227;0.278;0.217;0.227
159,8;0.2268;0.227;0.278;0.218;0.228
159,9;0.2268;0.226;0.278;0.217;0.227
160;0.2268;0.226;0.277;0.217;0.227
160,1;0.2268;0.227;0.278;0.218;0.228
160,2;0.2269;0.227;0.278;0.218;0.227
160,3;0.2269;0.226;0.278;0.218;0.227
160,4;0.2269;0.226;0.277;0.218;0.227
160,5;0.2269;0.227;0.278;0.218;0.228
160,6;0.2269;0.227;0.278;0.219;0.227
160,7;0.2269;0.226;0.278;0.219;0.227
160,8;0.2269;0.227;0.278;0.218;0.227
160,9;0.2269;0.227;0.277;0.218;0.228
161;0.2269;0.227;0.278;0.219;0.227
161,1;0.2269;0.226;0.278;0.219;0.227
161,2;0.2269;0.227;0.278;0.219;0.228
161,3;0.2269;0.227;0.277;0.219;0.227
161,4;0.2269;0.226;0.278;0.219;0.227
161,5;0.2269;0.226;0.278;0.22;0.227
161,6;0.2269;0.227;0.278;0.219;0.228
161,7;0.2269;0.227;0.278;0.219;0.227
161,8;0.2269;0.226;0.277;0.219;0.227
161,9;0.2269;0.227;0.278;0.22;0.227
162;0.2269;0.227;0.278;0.22;0.228
162,1;0.2269;0.227;0.278;0.22;0.227
162,2;0.2269;0.226;0.277;0.22;0.227
162,3;0.2269;0.227;0.278;0.219;0.228
162,4;0.2269;0.227;0.278;0.22;0.227
162,5;0.2269;0.227;0.278;0.22;0.227
162,6;0.2269;0.226;0.278;0.22;0.227
162,7;0.2269;0.227;0.277;0.22;0.228
162,8;0.2269;0.227;0.278;0.221;0.227
162,9;0.2269;0.227;0.278;0.221;0.227
163;0.2269;0.227;0.278;0.221;0.227
163,1;0.2269;0.227;0.277;0.22;0.228
163,2;0.2269;0.227;0.278;0.221;0.227
163,3;0.2269;0.226;0.278;0.221;0.227
163,4;0.2269;0.227;0.278;0.221;0.228
163,5;0.2269;0.227;0.278;0.221;0.227
163,6;0.227;0.227;0.277;0.222;0.227
163,7;0.227;0.226;0.278;0.222;0.227
163,8;0.227;0.227;0.278;0.221;0.228
163,9;0.227;0.227;0.278;0.221;0.227
164;0.227;0.227;0.277;0.221;0.227
164,1;0.227;0.227;0.278;0.222;0.227
164,2;0.227;0.227;0.278;0.222;0.228
164,3;0.227;0.227;0.278;0.221;0.227
164,4;0.228;0.227;0.278;0.221;0.227
164,5;0.227;0.227;0.277;0.222;0.228
164,6;0.227;0.227;0.278;0.222;0.227
164,7;0.227;0.227;0.278;0.222;0.227
164,8;0.227;0.227;0.278;0.221;0.227
164,9;0.227;0.227;0.277;0.222;0.228
165;0.227;0.227;0.278;0.222;0.227
165,1;0.227;0.227;0.278;0.222;0.227
165,2;0.227;0.227;0.278;0.222;0.227
165,3;0.227;0.227;0.278;0.223;0.228
165,4;0.227;0.227;0.277;0.222;0.227
165,5;0.228;0.227;0.278;0.222;0.227
165,6;0.227;0.227;0.278;0.222;0.228
165,7;0.227;0.227;0.278;0.223;0.227
165,8;0.227;0.227;0.277;0.222;0.227
165,9;0.227;0.227;0.278;0.222;0.227
166;0.227;0.227;0.278;0.222;0.228
166,1;0.227;0.227;0.278;0.223;0.227
166,2;0.227;0.227;0.278;0.223;0.227
166,3;0.227;0.228;0.277;0.223;0.227
166,4;0.227;0.227;0.278;0.222;0.228
166,5;0.227;0.227;0.278;0.222;0.227
166,6;0.228;0.227;0.278;0.223;0.227
166,7;0.227;0.228;0.277;0.223;0.228
166,8;0.227;0.227;0.278;0.223;0.227
166,9;0.227;0.227;0.278;0.223;0.227
167;0.227;0.227;0.278;0.223;0.227
167,1;0.227;0.228;0.278;0.223;0.228
167,2;0.227;0.227;0.277;0.223;0.227
167,3;0.227;0.227;0.278;0.223;0.227
167,4;0.227;0.228;0.278;0.224;0.227
167,5;0.227;0.227;0.278;0.223;0.228
167,6;0.227;0.227;0.277;0.223;0.227
167,7;0.228;0.227;0.278;0.223;0.227
167,8;0.227;0.228;0.278;0.224;0.228
167,9;0.227;0.227;0.278;0.224;0.227
168;0.227;0.227;0.278;0.223;0.227
168,1;0.228;0.227;0.277;0.224;0.227
168,2;0.227;0.228;0.278;0.224;0.228
168,3;0.227;0.227;0.278;0.224;0.227
168,4;0.227;0.227;0.278;0.223;0.227
168,5;0.227;0.228;0.277;0.224;0.227
168,6;0.227;0.227;0.278;0.224;0.228
168,7;0.227;0.227;0.278;0.224;0.227
168,8;0.228;0.227;0.278;0.223;0.227
168,9;0.227;0.228;0.278;0.224;0.228
169;0.227;0.227;0.277;0.224;0.227
169,1;0.227;0.227;0.278;0.224;0.227
169,2;0.228;0.227;0.278;0.224;0.227
169,3;0.227;0.228;0.278;0.224;0.228
169,4;0.227;0.227;0.277;0.224;0.227
169,5;0.227;0.227;0.278;0.224;0.227
169,6;0.227;0.228;0.278;0.224;0.227
169,7;0.227;0.227;0.278;0.225;0.228
169,8;0.227;0.227;0.278;0.224;0.227
169,9;0.228;0.227;0.277;0.224;0.227
170;0.227;0.228;0.278;0.224;0.228
170,1;0.227;0.227;0.278;0.224;0.227
170,2;0.227;0.227;0.278;0.224;0.227
170,3;0.228;0.227;0.277;0.224;0.227
170,4;0.227;0.228;0.278;0.224;0.228
170,5;0.227;0.227;0.278;0.225;0.227
170,6;0.227;0.227;0.278;0.224;0.227
170,7;0.227;0.228;0.278;0.224;0.227
170,8;0.227;0.227;0.277;0.224;0.228
170,9;0.227;0.227;0.278;0.225;0.227
171;0.228;0.227;0.278;0.224;0.227
171,1;0.227;0.228;0.278;0.224;0.228
171,2;0.227;0.227;0.277;0.224;0.227
171,3;0.227;0.227;0.278;0.225;0.227
171,4;0.228;0.227;0.278;0.225;0.227
171,5;0.227;0.228;0.278;0.224;0.228
171,6;0.227;0.227;0.278;0.224;0.227
171,7;0.227;0.227;0.277;0.225;0.227
171,8;0.227;0.228;0.278;0.225;0.227
171,9;0.227;0.227;0.278;0.224;0.228
172;0.227;0.227;0.278;0.225;0.227
172,1;0.228;0.227;0.277;0.225;0.227
172,2;0.227;0.228;0.278;0.225;0.228
172,3;0.227;0.227;0.278;0.225;0.227
172,4;0.227;0.227;0.278;0.225;0.227
172,5;0.228;0.227;0.278;0.225;0.227
172,6;0.227;0.228;0.277;0.225;0.228
172,7;0.227;0.227;0.278;0.225;0.227
172,8;0.227;0.227;0.278;0.225;0.227
172,9;0.228;0.228;0.278;0.225;0.227
173;0.227;0.227;0.277;0.225;0.228
173,1;0.227;0.227;0.278;0.226;0.227
173,2;0.228;0.227;0.278;0.225;0.227
173,3;0.227;0.228;0.278;0.225;0.228
173,4;0.227;0.227;0.278;0.225;0.227
173,5;0.227;0.227;0.277;0.226;0.227
173,6;0.228;0.227;0.278;0.225;0.227
173,7;0.227;0.228;0.278;0.225;0.228
173,8;0.227;0.227;0.278;0.225;0.227
173,9;0.227;0.227;0.277;0.226;0.227
174;0.228;0.228;0.278;0.226;0.227
174,1;0.227;0.227;0.278;0.225;0.228
174,2;0.227;0.227;0.278;0.225;0.227
174,3;0.228;0.227;0.278;0.226;0.227
174,4;0.227;0.228;0.277;0.226;0.228
174,5;0.227;0.227;0.278;0.225;0.227
174,6;0.227;0.227;0.278;0.225;0.227
174,7;0.228;0.227;0.278;0.226;0.227
174,8;0.227;0.228;0.277;0.226;0.228
174,9;0.227;0.227;0.278;0.225;0.227
175;0.227;0.227;0.278;0.225;0.227
175,1;0.228;0.228;0.278;0.226;0.227
175,2;0.227;0.227;0.278;0.226;0.228
175,3;0.227;0.227;0.277;0.225;0.227
175,4;0.228;0.227;0.278;0.226;0.227
175,5;0.227;0.228;0.278;0.226;0.228
175,6;0.227;0.227;0.278;0.226;0.227
175,7;0.227;0.227;0.277;0.225;0.227
175,8;0.228;0.227;0.278;0.226;0.227
175,9;0.227;0.228;0.278;0.226;0.228
176;0.227;0.227;0.278;0.226;0.227
176,1;0.227;0.227;0.278;0.225;0.227
176,2;0.228;0.227;0.277;0.226;0.227
176,3;0.227;0.227;0.278;0.226;0.228
176,4;0.227;0.227;0.278;0.226;0.227
176,5;0.228;0.227;0.278;0.226;0.227
176,6;0.227;0.228;0.277;0.226;0.228
176,7;0.227;0.227;0.278;0.226;0.227
176,8;0.227;0.227;0.278;0.226;0.227
176,9;0.228;0.227;0.278;0.227;0.227
177;0.227;0.228;0.278;0.226;0.228
177,1;0.227;0.227;0.277;0.226;0.227
177,2;0.227;0.227;0.278;0.226;0.227
177,3;0.228;0.227;0.278;0.227;0.227
177,4;0.227;0.227;0.278;0.226;0.228
177,5;0.227;0.227;0.277;0.226;0.227
177,6;0.228;0.227;0.278;0.226;0.227
177,7;0.227;0.228;0.278;0.227;0.228
177,8;0.227;0.227;0.278;0.226;0.227
177,9;0.227;0.227;0.278;0.226;0.227
178;0.228;0.227;0.277;0.226;0.227
178,1;0.227;0.228;0.278;0.226;0.228
178,2;0.227;0.227;0.278;0.226;0.227
178,3;0.227;0.227;0.278;0.226;0.227
178,4;0.228;0.227;0.277;0.227;0.227
178,5;0.227;0.227;0.278;0.226;0.228
178,6;0.227;0.227;0.278;0.226;0.227
178,7;0.228;0.227;0.278;0.226;0.227
178,8;0.227;0.228;0.278;0.227;0.228
178,9;0.227;0.227;0.277;0.226;0.227
179;0.227;0.227;0.278;0.226;0.227
179,1;0.228;0.227;0.278;0.226;0.227
179,2;0.227;0.228;0.278;0.227;0.228
179,3;0.227;0.227;0.277;0.226;0.227
179,4;0.227;0.227;0.278;0.226;0.227
179,5;0.228;0.227;0.278;0.226;0.227
179,6;0.227;0.227;0.278;0.227;0.228
179,7;0.227;0.227;0.278;0.226;0.227
179,8;0.228;0.227;0.277;0.226;0.227
179,9;0.227;0.228;0.278;0.226;0.228
180;0.227;0.227;0.278;0.227;0.227
180,1;0.227;0.227;0.278;0.226;0.227
180,2;0.228;0.227;0.277;0.226;0.227
180,3;0.227;0.228;0.278;0.227;0.228
180,4;0.227;0.227;0.278;0.227;0.227
180,5;0.227;0.227;0.278;0.226;0.227
180,6;0.228;0.227;0.278;0.226;0.227
180,7;0.227;0.227;0.277;0.227;0.228
180,8;0.227;0.227;0.278;0.227;0.227
180,9;0.228;0.227;0.278;0.226;0.227
181;0.227;0.228;0.278;0.226;0.228
181,1;0.227;0.227;0.277;0.227;0.227
181,2;0.227;0.227;0.278;0.227;0.227
181,3;0.228;0.227;0.278;0.226;0.227
181,4;0.227;0.228;0.278;0.227;0.228
181,5;0.227;0.227;0.278;0.227;0.227
181,6;0.227;0.227;0.277;0.227;0.227
181,7;0.228;0.227;0.278;0.226;0.227
181,8;0.227;0.227;0.278;0.227;0.228
181,9;0.227;0.227;0.278;0.227;0.227
182;0.228;0.227;0.277;0.226;0.227
182,1;0.227;0.228;0.278;0.226;0.228
182,2;0.227;0.227;0.278;0.227;0.227
182,3;0.227;0.227;0.278;0.227;0.227
182,4;0.228;0.227;0.278;0.226;0.227
182,5;0.227;0.228;0.277;0.227;0.228
182,6;0.227;0.227;0.278;0.227;0.227
182,7;0.227;0.227;0.278;0.227;0.227
182,8;0.228;0.227;0.278;0.226;0.227
182,9;0.227;0.227;0.277;0.227;0.228
183;0.227;0.227;0.278;0.227;0.227
183,1;0.228;0.227;0.278;0.226;0.227
183,2;0.227;0.228;0.278;0.226;0.228
183,3;0.227;0.227;0.278;0.227;0.227
183,4;0.227;0.227;0.277;0.227;0.227
183,5;0.228;0.227;0.278;0.226;0.227
183,6;0.227;0.228;0.278;0.226;0.228
183,7;0.227;0.227;0.278;0.227;0.227
183,8;0.227;0.227;0.277;0.227;0.227
183,9;0.228;0.227;0.278;0.226;0.227
184;0.227;0.227;0.278;0.226;0.228
184,1;0.227;0.227;0.278;0.227;0.227
184,2;0.228;0.227;0.278;0.227;0.227
184,3;0.227;0.228;0.277;0.226;0.228
184,4;0.227;0.227;0.278;0.227;0.227
184,5;0.227;0.227;0.278;0.227;0.227
184,6;0.228;0.227;0.278;0.227;0.227
184,7;0.227;0.228;0.277;0.226;0.228
184,8;0.227;0.227;0.278;0.227;0.227
184,9;0.227;0.227;0.278;0.227;0.227
185;0.228;0.227;0.278;0.227;0.227
185,1;0.227;0.227;0.278;0.226;0.228
185,2;0.227;0.227;0.277;0.227;0.227
185,3;0.228;0.227;0.278;0.227;0.227
185,4;0.227;0.228;0.278;0.226;0.228
185,5;0.227;0.227;0.278;0.226;0.227
185,6;0.227;0.227;0.277;0.227;0.227
185,7;0.228;0.227;0.278;0.227;0.227
185,8;0.227;0.228;0.278;0.226;0.228
185,9;0.227;0.227;0.278;0.227;0.227
186;0.227;0.227;0.278;0.227;0.227
186,1;0.228;0.227;0.277;0.227;0.227
186,2;0.227;0.228;0.278;0.226;0.228
186,3;0.227;0.227;0.278;0.227;0.227
186,4;0.228;0.227;0.278;0.227;0.227
186,5;0.227;0.228;0.277;0.227;0.228
186,6;0.227;0.227;0.278;0.226;0.227
186,7;0.227;0.227;0.278;0.227;0.227
186,8;0.228;0.227;0.278;0.227;0.227
186,9;0.227;0.228;0.278;0.226;0.228
187;0.227;0.227;0.277;0.226;0.227
187,1;0.227;0.227;0.278;0.227;0.227
187,2;0.228;0.227;0.278;0.227;0.227
187,3;0.227;0.228;0.278;0.226;0.228
187,4;0.227;0.227;0.277;0.227;0.227
187,5;0.228;0.227;0.278;0.227;0.227
187,6;0.227;0.228;0.278;0.227;0.228
187,7;0.227;0.227;0.278;0.226;0.227
187,8;0.227;0.227;0.278;0.227;0.227
187,9;0.228;0.227;0.277;0.227;0.227
188;0.227;0.228;0.278;0.227;0.228
188,1;0.227;0.227;0.278;0.226;0.227
188,2;0.227;0.227;0.278;0.227;0.227
188,3;0.228;0.227;0.277;0.227;0.227
188,4;0.227;0.228;0.278;0.226;0.228
188,5;0.227;0.227;0.278;0.226;0.227
188,6;0.228;0.227;0.278;0.227;0.227
188,7;0.227;0.228;0.278;0.227;0.228
188,8;0.227;0.227;0.277;0.226;0.227
188,9;0.227;0.227;0.278;0.227;0.227
189;0.228;0.227;0.278;0.227;0.227
189,1;0.227;0.228;0.278;0.227;0.228
189,2;0.227;0.227;0.277;0.226;0.227
189,3;0.227;0.227;0.278;0.227;0.227
189,4;0.228;0.227;0.278;0.227;0.227
189,5;0.227;0.228;0.278;0.227;0.228
189,6;0.227;0.227;0.278;0.226;0.227
189,7;0.228;0.227;0.277;0.227;0.227
189,8;0.227;0.228;0.278;0.227;0.228
189,9;0.227;0.227;0.278;0.227;0.227
190;0.227;0.227;0.278;0.227;0.227
190,1;0.228;0.227;0.277;0.227;0.227
190,2;0.227;0.228;0.278;0.227;0.228
190,3;0.227;0.227;0.278;0.226;0.227
190,4;0.227;0.227;0.278;0.227;0.227
190,5;0.228;0.227;0.278;0.227;0.227
190,6;0.227;0.228;0.277;0.227;0.228
190,7;0.227;0.227;0.278;0.226;0.227
190,8;0.228;0.227;0.278;0.227;0.227
190,9;0.227;0.228;0.278;0.227;0.228
191;0.227;0.227;0.277;0.227;0.227
191,1;0.227;0.227;0.278;0.227;0.227
191,2;0.228;0.227;0.278;0.227;0.227
191,3;0.227;0.228;0.278;0.227;0.228
191,4;0.227;0.227;0.278;0.226;0.227
191,5;0.227;0.227;0.277;0.227;0.227
191,6;0.228;0.227;0.278;0.227;0.227
191,7;0.227;0.228;0.278;0.227;0.228
191,8;0.227;0.227;0.278;0.226;0.227
191,9;0.228;0.227;0.277;0.227;0.227
192;0.227;0.228;0.278;0.227;0.228
192,1;0.227;0.227;0.278;0.227;0.227
192,2;0.227;0.227;0.278;0.227;0.227
192,3;0.228;0.227;0.278;0.227;0.227
192,4;0.227;0.228;0.277;0.227;0.228
192,5;0.227;0.227;0.278;0.226;0.227
192,6;0.227;0.227;0.278;0.227;0.227
192,7;0.228;0.227;0.278;0.227;0.227
192,8;0.227;0.228;0.277;0.227;0.228
192,9;0.227;0.227;0.278;0.226;0.227
193;0.228;0.227;0.278;0.227;0.227
193,1;0.227;0.228;0.278;0.227;0.228
193,2;0.227;0.227;0.278;0.227;0.227
193,3;0.227;0.227;0.277;0.227;0.227
193,4;0.228;0.227;0.278;0.227;0.227
193,5;0.227;0.228;0.278;0.227;0.228
193,6;0.227;0.227;0.278;0.227;0.227
193,7;0.227;0.227;0.277;0.227;0.227
193,8;0.228;0.227;0.278;0.227;0.227
193,9;0.227;0.228;0.278;0.227;0.228
194;0.227;0.227;0.278;0.227;0.227
194,1;0.228;0.227;0.278;0.227;0.227
194,2;0.227;0.228;0.277;0.227;0.228
194,3;0.227;0.227;0.278;0.227;0.227
194,4;0.227;0.227;0.278;0.226;0.227
194,5;0.228;0.227;0.278;0.227;0.227
194,6;0.227;0.228;0.277;0.227;0.228
194,7;0.227;0.227;0.278;0.227;0.227
194,8;0.227;0.227;0.278;0.227;0.227
194,9;0.228;0.227;0.278;0.227;0.227
195;0.227;0.228;0.278;0.227;0.228
195,1;0.227;0.227;0.277;0.227;0.227
195,2;0.228;0.227;0.278;0.227;0.227
195,3;0.227;0.228;0.278;0.227;0.228
195,4;0.227;0.227;0.278;0.227;0.227
195,5;0.227;0.227;0.277;0.227;0.227
195,6;0.228;0.227;0.278;0.227;0.227
195,7;0.227;0.228;0.278;0.227;0.228
195,8;0.227;0.227;0.278;0.227;0.227
195,9;0.227;0.227;0.278;0.227;0.227
196;0.228;0.227;0.277;0.227;0.227
196,1;0.227;0.228;0.278;0.227;0.228
196,2;0.227;0.227;0.278;0.227;0.227
196,3;0.228;0.227;0.278;0.227;0.227
196,4;0.227;0.228;0.277;0.227;0.228
196,5;0.227;0.227;0.278;0.227;0.227
196,6;0.227;0.227;0.278;0.227;0.227
196,7;0.228;0.227;0.278;0.227;0.227
196,8;0.227;0.228;0.278;0.227;0.228
196,9;0.227;0.227;0.277;0.227;0.227
197;0.227;0.227;0.278;0.228;0.227
197,1;0.228;0.227;0.278;0.227;0.227
197,2;0.227;0.228;0.278;0.227;0.228
197,3;0.227;0.227;0.277;0.227;0.227
197,4;0.228;0.227;0.278;0.227;0.227
197,5;0.227;0.228;0.278;0.227;0.228
197,6;0.227;0.227;0.278;0.227;0.227
197,7;0.227;0.227;0.278;0.227;0.227
197,8;0.228;0.227;0.277;0.227;0.227
197,9;0.227;0.228;0.278;0.227;0.228
198;0.227;0.227;0.278;0.227;0.227
198,1;0.227;0.227;0.278;0.228;0.227
198,2;0.228;0.227;0.277;0.227;0.227
198,3;0.227;0.228;0.278;0.227;0.228
198,4;0.227;0.227;0.278;0.227;0.227
198,5;0.228;0.227;0.278;0.228;0.227
198,6;0.227;0.228;0.278;0.227;0.228
198,7;0.227;0.227;0.277;0.227;0.227
198,8;0.227;0.227;0.278;0.227;0.227
198,9;0.228;0.227;0.278;0.227;0.227
199;0.227;0.228;0.278;0.227;0.228
199,1;0.227;0.227;0.277;0.227;0.227
199,2;0.227;0.227;0.278;0.228;0.227
199,3;0.228;0.227;0.278;0.227;0.227
199,4;0.227;0.228;0.278;0.227;0.228
199,5;0.227;0.227;0.278;0.227;0.227
199,6;0.228;0.227;0.277;0.228;0.227
199,7;0.227;0.228;0.278;0.227;0.228
199,8;0.227;0.227;0.278;0.227;0.227
199,9;0.227;0.227;0.278;0.227;0.227
200;0.228;0.227;0.277;0.227;0.227
200,1;0.227;0.228;0.278;0.227;0.228
200,2;0.227;0.227;0.278;0.227;0.227
200,3;0.227;0.227;0.278;0.228;0.227
200,4;0.228;0.227;0.278;0.227;0.227
200,5;0.227;0.228;0.277;0.227;0.228
200,6;0.227;0.227;0.278;0.227;0.227
200,7;0.228;0.227;0.278;0.228;0.227
200,8;0.227;0.228;0.278;0.227;0.228
200,9;0.227;0.227;0.277;0.227;0.227
201;0.227;0.227;0.278;0.227;0.227
201,1;0.228;0.227;0.278;0.227;0.227
201,2;0.227;0.228;0.278;0.227;0.228
201,3;0.227;0.227;0.278;0.227;0.227
201,4;0.227;0.227;0.277;0.228;0.227
201,5;0.228;0.227;0.278;0.227;0.227
201,6;0.227;0.228;0.278;0.227;0.228
201,7;0.227;0.227;0.278;0.227;0.227
201,8;0.228;0.227;0.277;0.228;0.227
201,9;0.227;0.228;0.278;0.227;0.228
202;0.227;0.227;0.278;0.227;0.227
202,1;0.227;0.227;0.278;0.227;0.227
202,2;0.228;0.227;0.278;0.227;0.227
202,3;0.227;0.228;0.277;0.227;0.228
202,4;0.227;0.227;0.278;0.227;0.227
202,5;0.227;0.227;0.278;0.228;0.227
202,6;0.228;0.227;0.278;0.227;0.227
202,7;0.227;0.228;0.277;0.227;0.228
202,8;0.227;0.227;0.278;0.227;0.227
202,9;0.228;0.227;0.278;0.228;0.227
203;0.227;0.228;0.278;0.227;0.228
203,1;0.227;0.227;0.278;0.227;0.227
203,2;0.227;0.227;0.277;0.227;0.227
203,3;0.228;0.227;0.278;0.227;0.227
203,4;0.227;0.228;0.278;0.227;0.228
203,5;0.227;0.227;0.278;0.227;0.227
203,6;0.227;0.227;0.277;0.228;0.227
203,7;0.228;0.227;0.278;0.227;0.227
203,8;0.227;0.228;0.278;0.227;0.228
203,9;0.227;0.227;0.278;0.227;0.227
204;0.228;0.227;0.278;0.228;0.227
204,1;0.227;0.228;0.277;0.227;0.228
204,2;0.227;0.227;0.278;0.227;0.227
204,3;0.227;0.227;0.278;0.227;0.227
204,4;0.228;0.227;0.278;0.228;0.227
204,5;0.227;0.228;0.277;0.227;0.228
204,6;0.227;0.227;0.278;0.227;0.227
204,7;0.227;0.227;0.278;0.228;0.227
204,8;0.228;0.227;0.278;0.227;0.227
204,9;0.227;0.228;0.278;0.227;0.228
205;0.227;0.227;0.277;0.227;0.227
205,1;0.228;0.227;0.278;0.228;0.227
205,2;0.227;0.228;0.278;0.227;0.228
205,3;0.227;0.227;0.278;0.227;0.227
205,4;0.227;0.227;0.277;0.227;0.227
205,5;0.228;0.227;0.278;0.228;0.227
205,6;0.227;0.228;0.278;0.227;0.228
205,7;0.227;0.227;0.278;0.227;0.227
205,8;0.227;0.227;0.278;0.228;0.227
205,9;0.228;0.227;0.277;0.227;0.227
206;0.227;0.228;0.278;0.227;0.228
206,1;0.227;0.227;0.278;0.227;0.227
206,2;0.228;0.227;0.278;0.228;0.227
206,3;0.227;0.228;0.277;0.227;0.228
206,4;0.227;0.227;0.278;0.227;0.227
206,5;0.227;0.227;0.278;0.227;0.227
206,6;0.228;0.227;0.278;0.228;0.227
206,7;0.227;0.228;0.278;0.227;0.228
206,8;0.227;0.227;0.277;0.227;0.227
206,9;0.227;0.227;0.278;0.228;0.227
207;0.228;0.227;0.278;0.227;0.227
207,1;0.227;0.228;0.278;0.227;0.228
207,2;0.227;0.227;0.277;0.227;0.227
207,3;0.228;0.227;0.278;0.228;0.227
207,4;0.227;0.228;0.278;0.227;0.228
207,5;0.227;0.227;0.278;0.227;0.227
207,6;0.227;0.227;0.278;0.227;0.227
207,7;0.228;0.227;0.277;0.228;0.227
207,8;0.227;0.228;0.278;0.227;0.228
207,9;0.227;0.227;0.278;0.227;0.227
208;0.227;0.227;0.278;0.228;0.227
208,1;0.228;0.227;0.277;0.227;0.227
208,2;0.227;0.228;0.278;0.227;0.228
208,3;0.227;0.227;0.278;0.227;0.227
208,4;0.228;0.227;0.278;0.228;0.227
208,5;0.227;0.228;0.278;0.227;0.228
208,6;0.227;0.227;0.277;0.227;0.227
208,7;0.227;0.227;0.278;0.227;0.227
208,8;0.228;0.227;0.278;0.228;0.227
208,9;0.227;0.228;0.278;0.227;0.228
209;0.227;0.227;0.277;0.227;0.227
209,1;0.227;0.227;0.278;0.228;0.227
209,2;0.228;0.227;0.278;0.227;0.227
209,3;0.227;0.228;0.278;0.227;0.228
209,4;0.227;0.227;0.278;0.227;0.227
209,5;0.228;0.227;0.277;0.228;0.227
209,6;0.227;0.228;0.278;0.227;0.228
209,7;0.227;0.227;0.278;0.227;0.227
209,8;0.227;0.227;0.278;0.227;0.227
209,9;0.228;0.227;0.277;0.228;0.227
210;0.227;0.228;0.278;0.227;0.228
210,1;0.227;0.227;0.278;0.227;0.227
210,2;0.227;0.227;0.278;0.228;0.227
210,3;0.228;0.227;0.278;0.227;0.227
210,4;0.227;0.228;0.277;0.227;0.228
210,5;0.227;0.227;0.278;0.227;0.227
210,6;0.228;0.227;0.278;0.228;0.227
210,7;0.227;0.228;0.278;0.227;0.228
210,8;0.227;0.227;0.277;0.227;0.227
210,9;0.227;0.227;0.278;0.227;0.227
211;0.228;0.227;0.278;0.228;0.227
211,1;0.227;0.228;0.278;0.227;0.228
211,2;0.227;0.227;0.278;0.227;0.227
211,3;0.227;0.227;0.277;0.228;0.227
211,4;0.228;0.227;0.278;0.227;0.227
211,5;0.227;0.228;0.278;0.227;0.228
211,6;0.227;0.227;0.278;0.227;0.227
211,7;0.228;0.227;0.277;0.228;0.227
211,8;0.227;0.228;0.278;0.227;0.228
211,9;0.227;0.227;0.278;0.227;0.227
212;0.227;0.227;0.278;0.227;0.227
212,1;0.228;0.227;0.278;0.228;0.227
212,2;0.227;0.228;0.277;0.227;0.228
212,3;0.227;0.227;0.278;0.227;0.227
212,4;0.227;0.227;0.278;0.228;0.227
212,5;0.228;0.227;0.278;0.227;0.227
212,6;0.227;0.228;0.277;0.227;0.228
212,7;0.227;0.227;0.278;0.227;0.227
212,8;0.228;0.227;0.278;0.228;0.227
212,9;0.227;0.228;0.278;0.227;0.228
213;0.227;0.227;0.278;0.227;0.227
213,1;0.227;0.227;0.277;0.227;0.227
213,2;0.228;0.227;0.278;0.228;0.227
213,3;0.227;0.228;0.278;0.227;0.228
213,4;0.227;0.227;0.278;0.227;0.227
213,5;0.227;0.227;0.277;0.228;0.227
213,6;0.228;0.227;0.278;0.227;0.227
213,7;0.227;0.228;0.278;0.227;0.228
213,8;0.227;0.227;0.278;0.227;0.227
213,9;0.228;0.227;0.278;0.228;0.227
214;0.227;0.228;0.277;0.227;0.228
214,1;0.227;0.227;0.278;0.227;0.227
214,2;0.227;0.227;0.278;0.227;0.227
214,3;0.228;0.227;0.278;0.228;0.227
214,4;0.227;0.228;0.277;0.227;0.228
214,5;0.227;0.227;0.278;0.227;0.227
214,6;0.227;0.227;0.278;0.228;0.227
214,7;0.228;0.227;0.278;0.227;0.227
214,8;0.227;0.228;0.278;0.227;0.228
214,9;0.227;0.227;0.277;0.227;0.227
215;0.228;0.227;0.278;0.228;0.227
215,1;0.227;0.228;0.278;0.227;0.228
215,2;0.227;0.227;0.278;0.227;0.227
215,3;0.227;0.227;0.277;0.227;0.227
215,4;0.228;0.227;0.278;0.228;0.227
215,5;0.227;0.228;0.278;0.227;0.228
215,6;0.227;0.227;0.278;0.227;0.227
215,7;0.227;0.227;0.278;0.228;0.227
215,8;0.228;0.227;0.277;0.227;0.227
215,9;0.227;0.228;0.278;0.227;0.228
216;0.227;0.227;0.278;0.227;0.227
216,1;0.228;0.227;0.278;0.228;0.227
216,2;0.227;0.228;0.277;0.227;0.228
216,3;0.227;0.227;0.278;0.227;0.227
216,4;0.227;0.227;0.278;0.227;0.227
216,5;0.228;0.227;0.278;0.228;0.227
216,6;0.227;0.228;0.278;0.227;0.228
216,7;0.227;0.227;0.277;0.227;0.227
216,8;0.227;0.227;0.278;0.228;0.227
216,9;0.228;0.227;0.278;0.227;0.227
217;0.227;0.228;0.278;0.227;0.228
217,1;0.227;0.227;0.277;0.227;0.227
217,2;0.228;0.227;0.278;0.228;0.227
217,3;0.227;0.228;0.278;0.227;0.228
217,4;0.227;0.227;0.278;0.227;0.227
217,5;0.227;0.227;0.278;0.227;0.227
217,6;0.228;0.227;0.277;0.228;0.227
217,7;0.227;0.228;0.278;0.227;0.228
217,8;0.227;0.227;0.278;0.227;0.227
217,9;0.227;0.227;0.278;0.228;0.227
218;0.228;0.227;0.277;0.227;0.227
218,1;0.227;0.228;0.278;0.227;0.228
218,2;0.227;0.227;0.278;0.227;0.227
218,3;0.228;0.227;0.278;0.228;0.227
218,4;0.227;0.228;0.278;0.227;0.228
218,5;0.227;0.227;0.277;0.227;0.227
218,6;0.227;0.227;0.278;0.227;0.227
218,7;0.228;0.227;0.278;0.228;0.227
218,8;0.227;0.228;0.278;0.227;0.228
218,9;0.227;0.227;0.277;0.227;0.227
219;0.227;0.227;0.278;0.228;0.227
219,1;0.228;0.227;0.278;0.227;0.227
219,2;0.227;0.228;0.278;0.227;0.228
219,3;0.227;0.227;0.278;0.227;0.227
219,4;0.228;0.227;0.277;0.228;0.227
219,5;0.227;0.228;0.278;0.227;0.228
219,6;0.227;0.227;0.278;0.227;0.227
219,7;0.227;0.227;0.278;0.227;0.227
219,8;0.228;0.227;0.277;0.228;0.227
219,9;0.227;0.228;0.278;0.227;0.228
220;0.227;0.227;0.278;0.227;0.227
220,1;0.227;0.227;0.278;0.228;0.227
220,2;0.228;0.227;0.278;0.227;0.227
220,3;0.227;0.228;0.277;0.227;0.228
220,4;0.227;0.227;0.278;0.227;0.227
220,5;0.228;0.227;0.278;0.228;0.227
220,6;0.227;0.228;0.278;0.227;0.228
220,7;0.227;0.227;0.277;0.227;0.227
220,8;0.227;0.227;0.278;0.227;0.227
220,9;0.228;0.227;0.278;0.228;0.227
221;0.227;0.228;0.278;0.227;0.228
221,1;0.227;0.227;0.278;0.227;0.227
221,2;0.227;0.227;0.277;0.228;0.227
221,3;0.228;0.227;0.278;0.227;0.227
221,4;0.227;0.228;0.278;0.227;0.228
221,5;0.227;0.227;0.278;0.227;0.227
221,6;0.228;0.227;0.277;0.228;0.227
221,7;0.227;0.228;0.278;0.227;0.228
221,8;0.227;0.227;0.278;0.227;0.227
221,9;0.227;0.227;0.278;0.227;0.227
222;0.228;0.227;0.278;0.228;0.227
222,1;0.227;0.228;0.277;0.227;0.228
222,2;0.227;0.227;0.278;0.227;0.227
222,3;0.227;0.227;0.278;0.228;0.227
222,4;0.228;0.227;0.278;0.227;0.227
222,5;0.227;0.228;0.277;0.227;0.228
222,6;0.227;0.227;0.278;0.227;0.227
222,7;0.228;0.227;0.278;0.228;0.227
222,8;0.227;0.228;0.278;0.227;0.228
222,9;0.227;0.227;0.278;0.227;0.227
223;0.227;0.227;0.277;0.227;0.227
223,1;0.228;0.227;0.278;0.228;0.227
223,2;0.227;0.228;0.278;0.227;0.228
223,3;0.227;0.227;0.278;0.227;0.227
223,4;0.227;0.227;0.277;0.228;0.227
223,5;0.228;0.227;0.278;0.227;0.227
223,6;0.227;0.228;0.278;0.227;0.228
223,7;0.227;0.227;0.278;0.227;0.227
223,8;0.228;0.227;0.278;0.228;0.227
223,9;0.227;0.228;0.277;0.227;0.228
224;0.227;0.227;0.278;0.227;0.227
224,1;0.227;0.227;0.278;0.227;0.227
224,2;0.228;0.227;0.278;0.228;0.227
224,3;0.227;0.228;0.277;0.227;0.228
224,4;0.227;0.227;0.278;0.227;0.227
224,5;0.227;0.227;0.278;0.228;0.227
224,6;0.228;0.227;0.278;0.227;0.227
224,7;0.227;0.228;0.278;0.227;0.228
224,8;0.227;0.227;0.277;0.227;0.227
224,9;0.228;0.227;0.278;0.228;0.227
225;0.227;0.228;0.278;0.227;0.228
225,1;0.227;0.227;0.278;0.227;0.227
225,2;0.227;0.227;0.277;0.227;0.227
225,3;0.228;0.227;0.278;0.228;0.227
225,4;0.227;0.228;0.278;0.227;0.228
225,5;0.227;0.227;0.278;0.227;0.227
225,6;0.227;0.227;0.278;0.228;0.227
225,7;0.228;0.227;0.277;0.227;0.227
225,8;0.227;0.228;0.278;0.227;0.228
225,9;0.227;0.227;0.278;0.227;0.227
226;0.228;0.227;0.278;0.228;0.227
226,1;0.227;0.228;0.277;0.227;0.228
226,2;0.227;0.227;0.278;0.227;0.227
226,3;0.227;0.227;0.278;0.227;0.227
226,4;0.228;0.227;0.278;0.228;0.227
226,5;0.227;0.228;0.278;0.227;0.228
226,6;0.227;0.227;0.277;0.227;0.227
226,7;0.227;0.227;0.278;0.228;0.227
226,8;0.228;0.227;0.278;0.227;0.227
226,9;0.227;0.228;0.278;0.227;0.228
227;0.227;0.227;0.277;0.227;0.227
227,1;0.228;0.227;0.278;0.228;0.227
227,2;0.227;0.228;0.278;0.227;0.228
227,3;0.227;0.227;0.278;0.227;0.227
227,4;0.227;0.227;0.278;0.227;0.227
227,5;0.228;0.227;0.277;0.228;0.227
227,6;0.227;0.228;0.278;0.227;0.228
227,7;0.227;0.227;0.278;0.227;0.227
227,8;0.227;0.227;0.278;0.228;0.227
227,9;0.228;0.227;0.277;0.227;0.227
228;0.227;0.228;0.278;0.227;0.228
228,1;0.227;0.227;0.278;0.227;0.227
228,2;0.228;0.227;0.278;0.228;0.227
228,3;0.227;0.228;0.278;0.227;0.228
228,4;0.227;0.227;0.277;0.227;0.227
228,5;0.227;0.227;0.278;0.227;0.227
228,6;0.228;0.227;0.278;0.228;0.227
228,7;0.227;0.228;0.278;0.227;0.228
228,8;0.227;0.227;0.277;0.227;0.227
228,9;0.227;0.227;0.278;0.228;0.227
229;0.228;0.227;0.278;0.227;0.227
229,1;0.227;0.228;0.278;0.227;0.228
229,2;0.227;0.227;0.278;0.227;0.227
229,3;0.228;0.227;0.277;0.228;0.227
229,4;0.227;0.228;0.278;0.227;0.228
229,5;0.227;0.227;0.278;0.227;0.227
229,6;0.227;0.227;0.278;0.227;0.227
229,7;0.228;0.227;0.277;0.228;0.227
229,8;0.227;0.228;0.278;0.227;0.228
229,9;0.227;0.227;0.278;0.227;0.227
230;0.227;0.227;0.278;0.228;0.227
230,1;0.228;0.227;0.278;0.227;0.227
230,2;0.227;0.228;0.277;0.227;0.228
230,3;0.227;0.227;0.278;0.227;0.227
230,4;0.228;0.227;0.278;0.228;0.227
230,5;0.227;0.228;0.278;0.227;0.228
230,6;0.227;0.227;0.277;0.227;0.227
230,7;0.227;0.227;0.278;0.227;0.227
230,8;0.228;0.227;0.278;0.228;0.227
230,9;0.227;0.228;0.278;0.227;0.228
231;0.227;0.227;0.278;0.227;0.227
231,1;0.227;0.227;0.277;0.228;0.227
231,2;0.228;0.227;0.278;0.227;0.227
231,3;0.227;0.228;0.278;0.227;0.228
231,4;0.227;0.227;0.278;0.227;0.227
231,5;0.228;0.227;0.277;0.228;0.227
231,6;0.227;0.228;0.278;0.227;0.228
231,7;0.227;0.227;0.278;0.227;0.227
231,8;0.227;0.227;0.278;0.227;0.227
231,9;0.228;0.227;0.278;0.228;0.227
232;0.227;0.228;0.277;0.227;0.228
232,1;0.227;0.227;0.278;0.227;0.227
232,2;0.227;0.227;0.278;0.228;0.227
232,3;0.228;0.227;0.278;0.227;0.227
232,4;0.227;0.228;0.277;0.227;0.228
232,5;0.227;0.227;0.278;0.227;0.227
232,6;0.228;0.227;0.278;0.228;0.227
232,7;0.227;0.228;0.278;0.227;0.228
232,8;0.227;0.227;0.278;0.227;0.227
232,9;0.227;0.227;0.277;0.227;0.227
233;0.228;0.227;0.278;0.228;0.227
233,1;0.227;0.228;0.278;0.227;0.228
233,2;0.227;0.227;0.278;0.227;0.227
233,3;0.227;0.227;0.277;0.228;0.227
233,4;0.228;0.227;0.278;0.227;0.227
233,5;0.227;0.228;0.278;0.227;0.228
233,6;0.227;0.227;0.278;0.227;0.227
233,7;0.228;0.227;0.278;0.228;0.227
233,8;0.227;0.228;0.277;0.227;0.228
233,9;0.227;0.227;0.278;0.227;0.227
234;0.227;0.227;0.278;0.227;0.227
234,1;0.228;0.227;0.278;0.228;0.227
234,2;0.227;0.228;0.277;0.227;0.228
234,3;0.227;0.227;0.278;0.227;0.227
234,4;0.227;0.227;0.278;0.228;0.227
234,5;0.228;0.227;0.278;0.227;0.227
234,6;0.227;0.228;0.278;0.227;0.228
234,7;0.227;0.227;0.277;0.227;0.227
234,8;0.228;0.227;0.278;0.228;0.227
234,9;0.227;0.228;0.278;0.227;0.228
235;0.227;0.227;0.278;0.227;0.227
235,1;0.227;0.227;0.277;0.227;0.227
235,2;0.228;0.227;0.278;0.228;0.227
235,3;0.227;0.228;0.278;0.227;0.228
235,4;0.227;0.227;0.278;0.227;0.227
235,5;0.227;0.227;0.278;0.228;0.227
235,6;0.228;0.227;0.277;0.227;0.227
235,7;0.227;0.228;0.278;0.227;0.228
235,8;0.227;0.227;0.278;0.227;0.227
235,9;0.228;0.227;0.278;0.228;0.227
236;0.227;0.228;0.277;0.227;0.228
236,1;0.227;0.227;0.278;0.227;0.227
236,2;0.227;0.227;0.278;0.227;0.227
236,3;0.228;0.227;0.278;0.228;0.227
236,4;0.227;0.228;0.278;0.227;0.228
236,5;0.227;0.227;0.277;0.227;0.227
236,6;0.227;0.227;0.278;0.228;0.227
236,7;0.228;0.227;0.278;0.227;0.227
236,8;0.227;0.228;0.278;0.227;0.228
236,9;0.227;0.227;0.277;0.227;0.227
237;0.228;0.227;0.278;0.228;0.227
237,1;0.227;0.228;0.278;0.227;0.228
237,2;0.227;0.227;0.278;0.227;0.227
237,3;0.227;0.227;0.278;0.227;0.227
237,4;0.228;0.227;0.277;0.228;0.227
237,5;0.227;0.228;0.278;0.227;0.228
237,6;0.227;0.227;0.278;0.227;0.227
237,7;0.227;0.227;0.278;0.228;0.227
237,8;0.228;0.227;0.277;0.227;0.227
237,9;0.227;0.228;0.278;0.227;0.228
238;0.227;0.227;0.278;0.227;0.227
238,1;0.228;0.227;0.278;0.228;0.227
238,2;0.227;0.228;0.278;0.227;0.228
238,3;0.227;0.227;0.277;0.227;0.227
238,4;0.227;0.227;0.278;0.227;0.227
238,5;0.228;0.227;0.278;0.228;0.227
238,6;0.227;0.228;0.278;0.227;0.228
238,7;0.227;0.227;0.277;0.227;0.227
238,8;0.227;0.227;0.278;0.228;0.227
238,9;0.228;0.227;0.278;0.227;0.227
239;0.227;0.228;0.278;0.227;0.228
239,1;0.227;0.227;0.278;0.227;0.227
239,2;0.228;0.227;0.277;0.228;0.227
239,3;0.227;0.228;0.278;0.227;0.228
239,4;0.227;0.227;0.278;0.227;0.227
239,5;0.227;0.227;0.278;0.227;0.227
239,6;0.228;0.227;0.277;0.228;0.227
239,7;0.227;0.228;0.278;0.227;0.228
239,8;0.227;0.227;0.278;0.227;0.227
239,9;0.227;0.227;0.278;0.228;0.227
240;0.228;0.227;0.278;0.227;0.227
240,1;0.227;0.228;0.277;0.227;0.228
240,2;0.227;0.227;0.278;0.227;0.227
240,3;0.228;0.227;0.278;0.228;0.227
240,4;0.227;0.228;0.278;0.227;0.228
240,5;0.227;0.227;0.277;0.227;0.227
240,6;0.227;0.227;0.278;0.227;0.227
240,7;0.228;0.227;0.278;0.228;0.227
240,8;0.227;0.228;0.278;0.227;0.228
240,9;0.227;0.227;0.278;0.227;0.227
241;0.227;0.227;0.277;0.228;0.227
241,1;0.228;0.227;0.278;0.227;0.227
241,2;0.227;0.228;0.278;0.227;0.228
241,3;0.227;0.227;0.278;0.227;0.227
241,4;0.228;0.227;0.277;0.228;0.227
241,5;0.227;0.228;0.278;0.227;0.228
241,6;0.227;0.227;0.278;0.227;0.227
241,7;0.227;0.227;0.278;0.227;0.227
241,8;0.228;0.227;0.278;0.228;0.227
241,9;0.227;0.228;0.277;0.227;0.228
242;0.227;0.227;0.278;0.227;0.227
242,1;0.227;0.227;0.278;0.228;0.227
242,2;0.228;0.227;0.278;0.227;0.227
242,3;0.227;0.228;0.277;0.227;0.228
242,4;0.227;0.227;0.278;0.227;0.227
242,5;0.228;0.227;0.278;0.228;0.227
242,6;0.227;0.228;0.278;0.227;0.228
242,7;0.227;0.227;0.278;0.227;0.227
242,8;0.227;0.227;0.277;0.227;0.227
242,9;0.228;0.227;0.278;0.228;0.227
243;0.227;0.228;0.278;0.227;0.228
243,1;0.227;0.227;0.278;0.227;0.227
243,2;0.227;0.227;0.277;0.228;0.227
243,3;0.228;0.227;0.278;0.227;0.227
243,4;0.227;0.228;0.278;0.227;0.228
243,5;0.227;0.227;0.278;0.227;0.227
243,6;0.228;0.227;0.278;0.228;0.227
243,7;0.227;0.228;0.277;0.227;0.228
243,8;0.227;0.227;0.278;0.227;0.227
243,9;0.227;0.227;0.278;0.227;0.227
244;0.228;0.227;0.278;0.228;0.227
244,1;0.227;0.228;0.277;0.227;0.228
244,2;0.227;0.227;0.278;0.227;0.227
244,3;0.227;0.227;0.278;0.228;0.227
244,4;0.228;0.227;0.278;0.227;0.227
244,5;0.227;0.228;0.278;0.227;0.228
244,6;0.227;0.227;0.277;0.227;0.227
244,7;0.228;0.227;0.278;0.228;0.227
244,8;0.227;0.228;0.278;0.227;0.228
244,9;0.227;0.227;0.278;0.227;0.227
245;0.227;0.227;0.277;0.227;0.227
245,1;0.228;0.227;0.278;0.228;0.227
245,2;0.227;0.228;0.278;0.227;0.228
245,3;0.227;0.227;0.278;0.227;0.227
245,4;0.227;0.227;0.278;0.228;0.227
245,5;0.228;0.227;0.277;0.227;0.227
245,6;0.227;0.228;0.278;0.227;0.228
245,7;0.227;0.227;0.278;0.227;0.227
245,8;0.228;0.227;0.278;0.228;0.227
245,9;0.227;0.228;0.277;0.227;0.228
246;0.227;0.227;0.278;0.227;0.227
246,1;0.227;0.227;0.278;0.227;0.227
246,2;0.228;0.227;0.278;0.228;0.227
246,3;0.227;0.228;0.278;0.227;0.228
246,4;0.227;0.227;0.277;0.227;0.227
246,5;0.227;0.227;0.278;0.228;0.227
246,6;0.228;0.227;0.278;0.227;0.227
246,7;0.227;0.228;0.278;0.227;0.228
246,8;0.227;0.227;0.277;0.227;0.227
246,9;0.228;0.227;0.278;0.228;0.227
247;0.227;0.228;0.278;0.227;0.228
247,1;0.227;0.227;0.278;0.227;0.227
247,2;0.227;0.227;0.278;0.227;0.227
247,3;0.228;0.227;0.277;0.228;0.227
247,4;0.227;0.228;0.278;0.227;0.228
247,5;0.227;0.227;0.278;0.227;0.227
247,6;0.227;0.227;0.278;0.228;0.227
247,7;0.228;0.227;0.277;0.227;0.227
247,8;0.227;0.228;0.278;0.227;0.228
247,9;0.227;0.227;0.278;0.227;0.227
248;0.228;0.227;0.278;0.228;0.227
248,1;0.227;0.228;0.278;0.227;0.228
248,2;0.227;0.227;0.277;0.227;0.227
248,3;0.227;0.227;0.278;0.227;0.227
248,4;0.228;0.227;0.278;0.228;0.227
248,5;0.227;0.228;0.278;0.227;0.228
248,6;0.227;0.227;0.277;0.227;0.227
248,7;0.227;0.227;0.278;0.228;0.227
248,8;0.228;0.227;0.278;0.227;0.227
248,9;0.227;0.228;0.278;0.227;0.228
249;0.227;0.227;0.278;0.227;0.227
249,1;0.228;0.227;0.277;0.228;0.227
249,2;0.227;0.228;0.278;0.227;0.228
249,3;0.227;0.227;0.278;0.227;0.227
249,4;0.227;0.227;0.278;0.227;0.227
249,5;0.228;0.227;0.277;0.228;0.227
249,6;0.227;0.228;0.278;0.227;0.228
249,7;0.227;0.227;0.278;0.227;0.227
249,8;0.227;0.227;0.278;0.228;0.227
249,9;0.228;0.227;0.278;0.227;0.227
250;0.227;0.228;0.277;0.227;0.228
250,1;0.227;0.227;0.278;0.227;0.227
250,2;0.228;0.227;0.278;0.228;0.227
250,3;0.227;0.228;0.278;0.227;0.228
250,4;0.227;0.227;0.277;0.227;0.227
250,5;0.227;0.227;0.278;0.227;0.227
250,6;0.228;0.227;0.278;0.228;0.227
250,7;0.227;0.228;0.278;0.227;0.228
250,8;0.227;0.227;0.278;0.227;0.227
250,9;0.227;0.227;0.277;0.228;0.227
251;0.228;0.227;0.278;0.227;0.227
251,1;0.227;0.228;0.278;0.227;0.228
251,2;0.227;0.227;0.278;0.227;0.227
251,3;0.228;0.227;0.277;0.228;0.227
251,4;0.227;0.228;0.278;0.227;0.228
251,5;0.227;0.227;0.278;0.227;0.227
251,6;0.227;0.227;0.278;0.227;0.227
251,7;0.228;0.227;0.278;0.228;0.227
251,8;0.227;0.228;0.277;0.227;0.228
251,9;0.227;0.227;0.278;0.227;0.227
252;0.227;0.227;0.278;0.228;0.227
252,1;0.228;0.227;0.278;0.227;0.227
252,2;0.227;0.228;0.277;0.227;0.228
252,3;0.227;0.227;0.278;0.227;0.227
252,4;0.228;0.227;0.278;0.228;0.227
252,5;0.227;0.228;0.278;0.227;0.228
252,6;0.227;0.227;0.278;0.227;0.227
252,7;0.227;0.227;0.277;0.227;0.227
252,8;0.228;0.227;0.278;0.228;0.227
252,9;0.227;0.228;0.278;0.227;0.228
253;0.227;0.227;0.278;0.227;0.227
253,1;0.227;0.227;0.277;0.228;0.227
253,2;0.228;0.227;0.278;0.227;0.227
253,3;0.227;0.228;0.278;0.227;0.228
253,4;0.227;0.227;0.278;0.227;0.227
253,5;0.228;0.227;0.278;0.228;0.227
253,6;0.227;0.228;0.277;0.227;0.228
253,7;0.227;0.227;0.278;0.227;0.227
253,8;0.227;0.227;0.278;0.227;0.227
253,9;0.228;0.227;0.278;0.228;0.227
254;0.227;0.228;0.277;0.227;0.228
254,1;0.227;0.227;0.278;0.227;0.227
254,2;0.227;0.227;0.278;0.228;0.227
254,3;0.228;0.227;0.278;0.227;0.227
254,4;0.227;0.228;0.278;0.227;0.228
254,5;0.227;0.227;0.277;0.227;0.227
254,6;0.228;0.227;0.278;0.228;0.227
254,7;0.227;0.228;0.278;0.227;0.228
254,8;0.227;0.227;0.278;0.227;0.227
254,9;0.227;0.227;0.277;0.227;0.227
255;0.228;0.227;0.278;0.228;0.227
255,1;0.227;0.228;0.278;0.227;0.228
255,2;0.227;0.227;0.278;0.227;0.227
255,3;0.227;0.227;0.278;0.228;0.227
255,4;0.228;0.227;0.277;0.227;0.227
255,5;0.227;0.228;0.278;0.227;0.228
255,6;0.227;0.227;0.278;0.227;0.227
255,7;0.228;0.227;0.278;0.228;0.227
255,8;0.227;0.228;0.277;0.227;0.228
255,9;0.227;0.227;0.278;0.227;0.227
256;0.227;0.227;0.278;0.227;0.227
256,1;0.228;0.227;0.278;0.228;0.227
256,2;0.227;0.228;0.278;0.227;0.228
256,3;0.227;0.227;0.277;0.227;0.227
256,4;0.227;0.227;0.278;0.228;0.227
256,5;0.228;0.227;0.278;0.227;0.227
256,6;0.227;0.228;0.278;0.227;0.228
256,7;0.227;0.227;0.277;0.227;0.227
256,8;0.228;0.227;0.278;0.228;0.227
256,9;0.227;0.228;0.278;0.227;0.228
257;0.227;0.227;0.278;0.227;0.227
257,1;0.227;0.227;0.278;0.227;0.227
257,2;0.228;0.227;0.277;0.228;0.227
257,3;0.227;0.228;0.278;0.227;0.228
257,4;0.227;0.227;0.278;0.227;0.227
257,5;0.227;0.227;0.278;0.228;0.227
257,6;0.228;0.227;0.277;0.227;0.227
257,7;0.227;0.228;0.278;0.227;0.228
257,8;0.227;0.227;0.278;0.227;0.227
257,9;0.228;0.227;0.278;0.228;0.227
258;0.227;0.228;0.278;0.227;0.228
258,1;0.227;0.227;0.277;0.227;0.227
258,2;0.227;0.227;0.278;0.227;0.227
258,3;0.228;0.227;0.278;0.228;0.227
258,4;0.227;0.228;0.278;0.227;0.228
258,5;0.227;0.227;0.277;0.227;0.227
258,6;0.227;0.227;0.278;0.228;0.227
258,7;0.228;0.227;0.278;0.227;0.227
258,8;0.227;0.228;0.278;0.227;0.228
258,9;0.227;0.227;0.278;0.227;0.227
259;0.228;0.227;0.277;0.228;0.227
259,1;0.227;0.228;0.278;0.227;0.228
259,2;0.227;0.227;0.278;0.227;0.227
259,3;0.227;0.227;0.278;0.227;0.227
259,4;0.228;0.227;0.277;0.228;0.227
259,5;0.227;0.228;0.278;0.227;0.228
259,6;0.227;0.227;0.278;0.227;0.227
259,7;0.227;0.227;0.278;0.228;0.227
259,8;0.228;0.227;0.278;0.227;0.227
259,9;0.227;0.228;0.277;0.227;0.228
260;0.227;0.227;0.278;0.227;0.227
260,1;0.228;0.227;0.278;0.228;0.227
260,2;0.227;0.228;0.278;0.227;0.228
260,3;0.227;0.227;0.277;0.227;0.227
260,4;0.227;0.227;0.278;0.227;0.227
260,5;0.228;0.227;0.278;0.228;0.227
260,6;0.227;0.228;0.278;0.227;0.228
260,7;0.227;0.227;0.278;0.227;0.227
260,8;0.227;0.227;0.277;0.228;0.227
260,9;0.228;0.227;0.278;0.227;0.227
261;0.227;0.228;0.278;0.227;0.228
261,1;0.227;0.227;0.278;0.227;0.227
261,2;0.228;0.227;0.277;0.228;0.227
261,3;0.227;0.228;0.278;0.227;0.228
261,4;0.227;0.227;0.278;0.227;0.227
261,5;0.227;0.227;0.278;0.227;0.227
261,6;0.228;0.227;0.278;0.228;0.227
261,7;0.227;0.228;0.277;0.227;0.228
261,8;0.227;0.227;0.278;0.227;0.227
261,9;0.227;0.227;0.278;0.228;0.227
262;0.228;0.227;0.278;0.227;0.227
262,1;0.227;0.228;0.277;0.227;0.228
262,2;0.227;0.227;0.278;0.227;0.227
262,3;0.228;0.227;0.278;0.228;0.227
262,4;0.227;0.228;0.278;0.227;0.228
262,5;0.227;0.227;0.278;0.227;0.227
262,6;0.227;0.227;0.277;0.227;0.227
262,7;0.228;0.227;0.278;0.228;0.227
262,8;0.227;0.228;0.278;0.227;0.228
262,9;0.227;0.227;0.278;0.227;0.227
263;0.227;0.227;0.277;0.228;0.227
263,1;0.228;0.227;0.278;0.227;0.227
263,2;0.227;0.228;0.278;0.227;0.228
263,3;0.227;0.227;0.278;0.227;0.227
263,4;0.228;0.227;0.278;0.228;0.227
263,5;0.227;0.228;0.277;0.227;0.228
263,6;0.227;0.227;0.278;0.227;0.227
263,7;0.227;0.227;0.278;0.227;0.227
263,8;0.228;0.227;0.278;0.228;0.227
263,9;0.227;0.228;0.277;0.227;0.228
264;0.227;0.227;0.278;0.227;0.227
264,1;0.227;0.227;0.278;0.228;0.227
264,2;0.228;0.227;0.278;0.227;0.227
264,3;0.227;0.228;0.278;0.227;0.228
264,4;0.227;0.227;0.277;0.227;0.227
264,5;0.228;0.227;0.278;0.228;0.227
264,6;0.227;0.228;0.278;0.227;0.228
264,7;0.227;0.227;0.278;0.227;0.227
264,8;0.227;0.227;0.277;0.227;0.227
264,9;0.228;0.227;0.278;0.228;0.227
265;0.227;0.228;0.278;0.227;0.228
265,1;0.227;0.227;0.278;0.227;0.227
265,2;0.227;0.227;0.278;0.228;0.227
265,3;0.228;0.227;0.277;0.227;0.227
265,4;0.227;0.228;0.278;0.227;0.228
265,5;0.227;0.227;0.278;0.227;0.227
265,6;0.228;0.227;0.278;0.228;0.227
265,7;0.227;0.228;0.277;0.227;0.228
265,8;0.227;0.227;0.278;0.227;0.227
265,9;0.227;0.227;0.278;0.227;0.227
266;0.228;0.227;0.278;0.228;0.227
266,1;0.227;0.228;0.278;0.227;0.228
266,2;0.227;0.227;0.277;0.227;0.227
266,3;0.227;0.227;0.278;0.228;0.227
266,4;0.228;0.227;0.278;0.227;0.227
266,5;0.227;0.228;0.278;0.227;0.228
266,6;0.227;0.227;0.277;0.227;0.227
266,7;0.228;0.227;0.278;0.228;0.227
266,8;0.227;0.228;0.278;0.227;0.228
266,9;0.227;0.227;0.278;0.227;0.227
267;0.227;0.227;0.278;0.227;0.227
267,1;0.228;0.227;0.277;0.228;0.227
267,2;0.227;0.228;0.278;0.227;0.228
267,3;0.227;0.227;0.278;0.227;0.227
267,4;0.227;0.227;0.278;0.228;0.227
267,5;0.228;0.227;0.277;0.227;0.227
267,6;0.227;0.228;0.278;0.227;0.228
267,7;0.227;0.227;0.278;0.227;0.227
267,8;0.228;0.227;0.278;0.228;0.227
267,9;0.227;0.228;0.278;0.227;0.228
268;0.227;0.227;0.277;0.227;0.227
268,1;0.227;0.227;0.278;0.227;0.227
268,2;0.228;0.227;0.278;0.228;0.227
268,3;0.227;0.228;0.278;0.227;0.228
268,4;0.227;0.227;0.277;0.227;0.227
268,5;0.227;0.227;0.278;0.228;0.227
268,6;0.228;0.227;0.278;0.227;0.227
268,7;0.227;0.228;0.278;0.227;0.228
268,8;0.227;0.227;0.278;0.227;0.227
268,9;0.228;0.227;0.277;0.228;0.227
269;0.227;0.228;0.278;0.227;0.228
269,1;0.227;0.227;0.278;0.227;0.227
269,2;0.227;0.227;0.278;0.227;0.227
269,3;0.228;0.227;0.277;0.228;0.227
269,4;0.227;0.228;0.278;0.227;0.228
269,5;0.227;0.227;0.278;0.227;0.227
269,6;0.227;0.227;0.278;0.228;0.227
269,7;0.228;0.227;0.278;0.227;0.227
269,8;0.227;0.228;0.277;0.227;0.228
269,9;0.227;0.227;0.278;0.227;0.227
270;0.228;0.227;0.278;0.228;0.227
270,1;0.227;0.228;0.278;0.227;0.228
270,2;0.227;0.227;0.277;0.227;0.227
270,3;0.227;0.227;0.278;0.227;0.227
270,4;0.228;0.227;0.278;0.228;0.227
270,5;0.227;0.228;0.278;0.227;0.228
270,6;0.227;0.227;0.278;0.227;0.227
270,7;0.227;0.227;0.277;0.228;0.227
270,8;0.228;0.227;0.278;0.227;0.227
270,9;0.227;0.228;0.278;0.227;0.228
271;0.227;0.227;0.278;0.227;0.227
271,1;0.228;0.227;0.277;0.228;0.227
271,2;0.227;0.228;0.278;0.227;0.228
271,3;0.227;0.227;0.278;0.227;0.227
271,4;0.227;0.227;0.278;0.227;0.227
271,5;0.228;0.227;0.278;0.228;0.227
271,6;0.227;0.228;0.277;0.227;0.228
271,7;0.227;0.227;0.278;0.227;0.227
271,8;0.227;0.227;0.278;0.228;0.227
271,9;0.228;0.227;0.278;0.227;0.227
272;0.227;0.228;0.277;0.227;0.228
272,1;0.227;0.227;0.278;0.227;0.227
272,2;0.228;0.227;0.278;0.228;0.227
272,3;0.227;0.228;0.278;0.227;0.228
272,4;0.227;0.227;0.278;0.227;0.227
272,5;0.227;0.227;0.277;0.227;0.227
272,6;0.228;0.227;0.278;0.228;0.227
272,7;0.227;0.228;0.278;0.227;0.228
272,8;0.227;0.227;0.278;0.227;0.227
272,9;0.227;0.227;0.277;0.228;0.227
273;0.228;0.227;0.278;0.227;0.227
273,1;0.227;0.228;0.278;0.227;0.228
273,2;0.227;0.227;0.278;0.227;0.227
273,3;0.228;0.227;0.278;0.228;0.227
273,4;0.227;0.228;0.277;0.227;0.228
273,5;0.227;0.227;0.278;0.227;0.227
273,6;0.227;0.227;0.278;0.227;0.227
273,7;0.228;0.227;0.278;0.228;0.227
273,8;0.227;0.228;0.277;0.227;0.228
273,9;0.227;0.227;0.278;0.227;0.227
274;0.227;0.227;0.278;0.228;0.227
274,1;0.228;0.227;0.278;0.227;0.227
274,2;0.227;0.228;0.278;0.227;0.228
274,3;0.227;0.227;0.277;0.227;0.227
274,4;0.228;0.227;0.278;0.228;0.227
274,5;0.227;0.228;0.278;0.227;0.228
274,6;0.227;0.227;0.278;0.227;0.227
274,7;0.227;0.227;0.277;0.227;0.227
274,8;0.228;0.227;0.278;0.228;0.227
274,9;0.227;0.228;0.278;0.227;0.228
275;0.227;0.227;0.278;0.227;0.227
275,1;0.227;0.227;0.278;0.228;0.227
275,2;0.228;0.227;0.277;0.227;0.227
275,3;0.227;0.228;0.278;0.227;0.228
275,4;0.227;0.227;0.278;0.227;0.227
275,5;0.228;0.227;0.278;0.228;0.227
275,6;0.227;0.228;0.277;0.227;0.228
275,7;0.227;0.227;0.278;0.227;0.227
275,8;0.227;0.227;0.278;0.227;0.227
275,9;0.228;0.227;0.278;0.228;0.227
276;0.227;0.228;0.278;0.227;0.228
276,1;0.227;0.227;0.277;0.227;0.227
276,2;0.227;0.227;0.278;0.228;0.227
276,3;0.228;0.227;0.278;0.227;0.227
276,4;0.227;0.228;0.278;0.227;0.228
276,5;0.227;0.227;0.277;0.227;0.227
276,6;0.228;0.227;0.278;0.228;0.227
276,7;0.227;0.228;0.278;0.227;0.228
276,8;0.227;0.227;0.278;0.227;0.227
276,9;0.227;0.227;0.278;0.227;0.227
277;0.228;0.227;0.277;0.228;0.227
277,1;0.227;0.228;0.278;0.227;0.228
277,2;0.227;0.227;0.278;0.227;0.227
277,3;0.227;0.227;0.278;0.228;0.227
277,4;0.228;0.227;0.277;0.227;0.227
277,5;0.227;0.228;0.278;0.227;0.228
277,6;0.227;0.227;0.278;0.227;0.227
277,7;0.228;0.227;0.278;0.228;0.227
277,8;0.227;0.228;0.278;0.227;0.228
277,9;0.227;0.227;0.277;0.227;0.227
278;0.227;0.227;0.278;0.227;0.227
278,1;0.228;0.227;0.278;0.228;0.227
278,2;0.227;0.228;0.278;0.227;0.228
278,3;0.227;0.227;0.277;0.227;0.227
278,4;0.227;0.227;0.278;0.228;0.227
278,5;0.228;0.227;0.278;0.227;0.227
278,6;0.227;0.228;0.278;0.227;0.228
278,7;0.227;0.227;0.278;0.227;0.227
278,8;0.228;0.227;0.277;0.228;0.227
278,9;0.227;0.228;0.278;0.227;0.228
279;0.227;0.227;0.278;0.227;0.227
279,1;0.227;0.227;0.278;0.227;0.227
279,2;0.228;0.227;0.277;0.228;0.227
279,3;0.227;0.228;0.278;0.227;0.228
279,4;0.227;0.227;0.278;0.227;0.227
279,5;0.227;0.227;0.278;0.228;0.227
279,6;0.228;0.227;0.278;0.227;0.227
279,7;0.227;0.228;0.277;0.227;0.228
279,8;0.227;0.227;0.278;0.227;0.227
279,9;0.228;0.227;0.278;0.228;0.227
280;0.227;0.228;0.278;0.227;0.228
280,1;0.227;0.227;0.277;0.227;0.227
280,2;0.227;0.227;0.278;0.227;0.227
280,3;0.228;0.227;0.278;0.228;0.227
280,4;0.227;0.228;0.278;0.227;0.228
280,5;0.227;0.227;0.278;0.227;0.227
280,6;0.227;0.227;0.277;0.228;0.227
280,7;0.228;0.227;0.278;0.227;0.227
280,8;0.227;0.228;0.278;0.227;0.228
280,9;0.227;0.227;0.278;0.227;0.227
281;0.228;0.227;0.277;0.228;0.227
281,1;0.227;0.228;0.278;0.227;0.228
281,2;0.227;0.227;0.278;0.227;0.227
281,3;0.227;0.227;0.278;0.227;0.227
281,4;0.228;0.227;0.278;0.228;0.227
281,5;0.227;0.228;0.277;0.227;0.228
281,6;0.227;0.227;0.278;0.227;0.227
281,7;0.227;0.227;0.278;0.228;0.227
281,8;0.228;0.227;0.278;0.227;0.227
281,9;0.227;0.228;0.277;0.227;0.228
282;0.227;0.227;0.278;0.227;0.227
282,1;0.228;0.227;0.278;0.228;0.227
282,2;0.227;0.228;0.278;0.227;0.228
282,3;0.227;0.227;0.278;0.227;0.227
282,4;0.227;0.227;0.277;0.227;0.227
282,5;0.228;0.227;0.278;0.228;0.227
282,6;0.227;0.228;0.278;0.227;0.228
282,7;0.227;0.227;0.278;0.227;0.227
282,8;0.227;0.227;0.277;0.228;0.227
282,9;0.228;0.227;0.278;0.227;0.227
283;0.227;0.228;0.278;0.227;0.228
283,1;0.227;0.227;0.278;0.227;0.227
283,2;0.228;0.227;0.278;0.228;0.227
283,3;0.227;0.228;0.277;0.227;0.228
283,4;0.227;0.227;0.278;0.227;0.227
283,5;0.227;0.227;0.278;0.227;0.227
283,6;0.228;0.227;0.278;0.228;0.227
283,7;0.227;0.228;0.277;0.227;0.228
283,8;0.227;0.227;0.278;0.227;0.227
283,9;0.227;0.227;0.278;0.228;0.227
284;0.228;0.227;0.278;0.227;0.227
284,1;0.227;0.228;0.278;0.227;0.228
284,2;0.227;0.227;0.277;0.227;0.227
284,3;0.228;0.227;0.278;0.228;0.227
284,4;0.227;0.228;0.278;0.227;0.228
284,5;0.227;0.227;0.278;0.227;0.227
284,6;0.227;0.227;0.277;0.227;0.227
284,7;0.228;0.227;0.278;0.228;0.227
284,8;0.227;0.228;0.278;0.227;0.228
284,9;0.227;0.227;0.278;0.227;0.227
285;0.227;0.227;0.278;0.228;0.227
285,1;0.228;0.227;0.277;0.227;0.227
285,2;0.227;0.228;0.278;0.227;0.228
285,3;0.227;0.227;0.278;0.227;0.227
285,4;0.228;0.227;0.278;0.228;0.227
285,5;0.227;0.228;0.277;0.227;0.228
285,6;0.227;0.227;0.278;0.227;0.227
285,7;0.227;0.227;0.278;0.227;0.227
285,8;0.228;0.227;0.278;0.228;0.227
285,9;0.227;0.228;0.278;0.227;0.228
286;0.227;0.227;0.277;0.227;0.227
286,1;0.227;0.227;0.278;0.228;0.227
286,2;0.228;0.227;0.278;0.227;0.227
286,3;0.227;0.228;0.278;0.227;0.228
286,4;0.227;0.227;0.277;0.227;0.227
286,5;0.228;0.227;0.278;0.228;0.227
286,6;0.227;0.228;0.278;0.227;0.228
286,7;0.227;0.227;0.278;0.227;0.227
286,8;0.227;0.227;0.278;0.227;0.227
286,9;0.228;0.227;0.277;0.228;0.227
287;0.227;0.228;0.278;0.227;0.228
287,1;0.227;0.227;0.278;0.227;0.227
287,2;0.227;0.227;0.278;0.228;0.227
287,3;0.228;0.227;0.277;0.227;0.227
287,4;0.227;0.228;0.278;0.227;0.228
287,5;0.227;0.227;0.278;0.227;0.227
287,6;0.228;0.227;0.278;0.228;0.227
287,7;0.227;0.228;0.278;0.227;0.228
287,8;0.227;0.227;0.277;0.227;0.227
287,9;0.227;0.227;0.278;0.227;0.227
288;0.228;0.227;0.278;0.228;0.227
288,1;0.227;0.228;0.278;0.227;0.228
288,2;0.227;0.227;0.277;0.227;0.227
288,3;0.227;0.227;0.278;0.228;0.227
288,4;0.228;0.227;0.278;0.227;0.227
288,5;0.227;0.228;0.278;0.227;0.228
288,6;0.227;0.227;0.278;0.227;0.227
288,7;0.228;0.227;0.277;0.228;0.227
288,8;0.227;0.228;0.278;0.227;0.228
288,9;0.227;0.227;0.278;0.227;0.227
289;0.227;0.227;0.278;0.227;0.227
289,1;0.228;0.227;0.277;0.228;0.227
289,2;0.227;0.228;0.278;0.227;0.228
289,3;0.227;0.227;0.278;0.227;0.227
289,4;0.227;0.227;0.278;0.228;0.227
289,5;0.228;0.227;0.278;0.227;0.227
289,6;0.227;0.228;0.277;0.227;0.228
289,7;0.227;0.227;0.278;0.227;0.227
289,8;0.228;0.227;0.278;0.228;0.227
289,9;0.227;0.228;0.278;0.227;0.228
290;0.227;0.227;0.277;0.227;0.227
290,1;0.227;0.227;0.278;0.227;0.227
290,2;0.228;0.227;0.278;0.228;0.227
290,3;0.227;0.228;0.278;0.227;0.228
290,4;0.227;0.227;0.278;0.227;0.227
290,5;0.227;0.227;0.277;0.228;0.227
290,6;0.228;0.227;0.278;0.227;0.227
290,7;0.227;0.228;0.278;0.227;0.228
290,8;0.227;0.227;0.278;0.227;0.227
290,9;0.228;0.227;0.277;0.228;0.227
291;0.227;0.228;0.278;0.227;0.228
291,1;0.227;0.227;0.278;0.227;0.227
291,2;0.227;0.227;0.278;0.227;0.227
291,3;0.228;0.227;0.278;0.228;0.227
291,4;0.227;0.228;0.277;0.227;0.228
291,5;0.227;0.227;0.278;0.227;0.227
291,6;0.227;0.227;0.278;0.228;0.227
291,7;0.228;0.227;0.278;0.227;0.227
291,8;0.227;0.228;0.277;0.227;0.228
291,9;0.227;0.227;0.278;0.227;0.227
292;0.228;0.227;0.278;0.228;0.227
292,1;0.227;0.228;0.278;0.227;0.228
292,2;0.227;0.227;0.278;0.227;0.227
292,3;0.227;0.227;0.277;0.227;0.227
292,4;0.228;0.227;0.278;0.228;0.227
292,5;0.227;0.228;0.278;0.227;0.228
292,6;0.227;0.227;0.278;0.227;0.227
292,7;0.227;0.227;0.277;0.228;0.227
292,8;0.228;0.227;0.278;0.227;0.227
292,9;0.227;0.228;0.278;0.227;0.228
293;0.227;0.227;0.278;0.227;0.227
293,1;0.228;0.227;0.278;0.228;0.227
293,2;0.227;0.228;0.277;0.227;0.228
293,3;0.227;0.227;0.278;0.227;0.227
293,4;0.227;0.227;0.278;0.227;0.227
293,5;0.228;0.227;0.278;0.228;0.227
293,6;0.227;0.228;0.277;0.227;0.228
293,7;0.227;0.227;0.278;0.227;0.227
293,8;0.227;0.227;0.278;0.228;0.227
293,9;0.228;0.227;0.278;0.227;0.227
294;0.227;0.228;0.278;0.227;0.228
294,1;0.227;0.227;0.277;0.227;0.227
294,2;0.228;0.227;0.278;0.228;0.227
294,3;0.227;0.228;0.278;0.227;0.228
294,4;0.227;0.227;0.278;0.227;0.227
294,5;0.227;0.227;0.277;0.227;0.227
294,6;0.228;0.227;0.278;0.228;0.227
294,7;0.227;0.228;0.278;0.227;0.228
294,8;0.227;0.227;0.278;0.227;0.227
294,9;0.227;0.227;0.278;0.228;0.227
295;0.228;0.227;0.277;0.227;0.227
295,1;0.227272727273;0.227272727273;0.277777777778;0.227272727273;0.227272727273
295,2;0.227551020408;0.226530612245;0.277551020408;0.227551020408;0.226530612245
295,3;0.227835051546;0.226804123711;0.277319587629;0.227835051546;0.226804123711
295,4;0.227083333333;0.227083333333;0.277083333333;0.227083333333;0.227083333333
295,5;0.227368421053;0.226315789474;0.277894736842;0.227368421053;0.226315789474
295,6;0.227659574468;0.226595744681;0.277659574468;0.227659574468;0.226595744681
295,7;0.227956989247;0.22688172043;0.277419354839;0.227956989247;0.22688172043
295,8;0.227173913043;0.227173913043;0.277173913043;0.227173913043;0.227173913043
295,9;0.227472527473;0.226373626374;0.276923076923;0.227472527473;0.226373626374
296;0.227777777778;0.226666666667;0.277777777778;0.227777777778;0.226666666667
296,1;0.22808988764;0.226966292135;0.277528089888;0.226966292135;0.226966292135
296,2;0.227272727273;0.227272727273;0.277272727273;0.227272727273;0.227272727273
296,3;0.227586206897;0.226436781609;0.277011494253;0.227586206897;0.226436781609
296,4;0.227906976744;0.226744186047;0.277906976744;0.227906976744;0.226744186047
296,5;0.227058823529;0.227058823529;0.277647058824;0.227058823529;0.227058823529
296,6;0.227380952381;0.22619047619;0.277380952381;0.227380952381;0.22619047619
296,7;0.227710843373;0.226506024096;0.277108433735;0.227710843373;0.226506024096
296,8;0.228048780488;0.226829268293;0.276829268293;0.228048780488;0.226829268293
296,9;0.227160493827;0.227160493827;0.277777777778;0.227160493827;0.227160493827
297;0.2275;0.22625;0.2775;0.2275;0.22625
297,1;0.227848101266;0.226582278481;0.277215189873;0.227848101266;0.226582278481
297,2;0.228205128205;0.226923076923;0.276923076923;0.226923076923;0.226923076923
297,3;0.227272727273;0.227272727273;0.277922077922;0.227272727273;0.227272727273
297,4;0.227631578947;0.226315789474;0.277631578947;0.227631578947;0.226315789474
297,5;0.228;0.226666666667;0.277333333333;0.228;0.226666666667
297,6;0.227027027027;0.227027027027;0.277027027027;0.227027027027;0.227027027027
297,7;0.227397260274;0.22602739726;0.276712328767;0.227397260274;0.22602739726
297,8;0.227777777778;0.226388888889;0.277777777778;0.227777777778;0.226388888889
297,9;0.228169014085;0.22676056338;0.277464788732;0.228169014085;0.22676056338
298;0.227142857143;0.227142857143;0.277142857143;0.227142857143;0.227142857143
298,1;0.227536231884;0.226086956522;0.276811594203;0.227536231884;0.226086956522
298,2;0.227941176471;0.226470588235;0.277941176471;0.227941176471;0.226470588235
298,3;0.228358208955;0.226865671642;0.277611940299;0.226865671642;0.226865671642
298,4;0.227272727273;0.227272727273;0.277272727273;0.227272727273;0.227272727273
298,5;0.227692307692;0.226153846154;0.276923076923;0.227692307692;0.226153846154
298,6;0.228125;0.2265625;0.2765625;0.228125;0.2265625
298,7;0.226984126984;0.226984126984;0.277777777778;0.226984126984;0.226984126984
298,8;0.227419354839;0.225806451613;0.277419354839;0.227419354839;0.225806451613
298,9;0.227868852459;0.226229508197;0.277049180328;0.227868852459;0.226229508197
299;0.228333333333;0.226666666667;0.276666666667;0.228333333333;0.226666666667
299,1;0.227118644068;0.227118644068;0.277966101695;0.227118644068;0.227118644068
299,2;0.227586206897;0.225862068966;0.277586206897;0.227586206897;0.225862068966
299,3;0.228070175439;0.226315789474;0.277192982456;0.228070175439;0.226315789474
299,4;0.228571428571;0.226785714286;0.276785714286;0.226785714286;0.226785714286
299,5;0.227272727273;0.227272727273;0.276363636364;0.227272727273;0.227272727273
299,6;0.227777777778;0.225925925926;0.277777777778;0.227777777778;0.225925925926
299,7;0.228301886792;0.22641509434;0.277358490566;0.228301886792;0.22641509434
299,8;0.226923076923;0.226923076923;0.276923076923;0.226923076923;0.226923076923
299,9;0.227450980392;0.225490196078;0.276470588235;0.227450980392;0.225490196078


==> graphs/length_illustrative.csv <==
0;2225;4406;2866;1213;2368
1;1824;2656;3942;3740;2398
2;10335;4987;4732;3876;3638
3;1481;8180;1027;5662;919
4;1327;2105;1002;5653;2642
5;1392;1096;3250;2727;3495
6;1649;2045;4203;1151;2890
7;2866;1358;8258;6241;2663
8;1732;2832;7430;773;634
9;1663;1185;659;8070;3351
10;8307;7827;2721;7154;2556
11;634;509;848;974;3490
12;1407;3713;2204;6209;3075
13;3574;7306;1927;4689;6992
14;709;621;2331;1643;1738
15;1666;880;3073;2779;3393
16;1292;4523;958;921;1749
17;1356;1574;3108;5163;589
18;1572;556;2009;5653;1329
19;2323;393;974;6317;660
20;2424;969;2195;1579;1512
21;603;3199;1398;1357;3570
22;920;1939;863;1145;1546
23;612;1474;1288;2335;752
24;3671;1032;330;414;1669
25;2051;1745;593;5026;2359
26;971;1768;493;1026;249
27;574;2231;593;847;3232
28;3572;887;400;1306;629
29;2362;728;2367;1279;325
30;7605;591;1154;829;681
31;4877;957;5159;1996;821
32;1211;2117;2222;1072;1647
33;273;4831;1518;1230;2405
34;600;473;503;768;5030
35;240;2674;2302;800;1237
36;1352;833;946;479;182
37;5537;127;966;3787;6192
38;170;162;856;1044;1401
39;1841;2328;1961;421;1920
40;4221;2159;84;801;1279
41;338;346;123;5777;1851
42;319;2616;102;300;197
43;1453;1896;131;378;3420
44;4950;861;191;820;203
45;1649;1206;89;3235;132
46;123;1117;92;2019;107
47;8400;171;97;12353;129
48;1884;258;106;1342;119
49;1131;130;92;586;114
50;680;170;113;555;295
51;233;170;89;980;128
52;334;152;83;507;98
53;161;128;73;305;183
54;119;148;103;148;175
55;288;323;81;148;142
56;155;159;225;157;135
57;133;135;104;206;112
58;98;97;176;181;182
59;182;134;75;201;135
60;95;82;72;187;129
61;126;153;69;190;147
62;138;124;87;195;108
63;142;124;84;236;109
64;97;124;86;146;131
65;97;123;80;146;147
66;103;120;73;227;119
67;79;142;104;168;119
68;74;131;71;183;95
69;109;109;78;201;157
70;101;120;120;145;108
71;73;117;185;166;103
72;93;119;98;153;127
73;88;105;70;162;115
74;102;132;71;149;100
75;78;162;81;158;113
76;95;103;67;209;119
77;70;111;82;119;163
78;77;105;68;148;98
79;85;117;107;177;153
80;104;141;68;184;86
81;87;99;80;172;93
82;80;97;212;201;128
83;59;130;70;170;106
84;83;114;86;98;105
85;82;142;72;133;83
86;71;89;74;166;129
87;96;93;71;140;93
88;103;119;90;132;97
89;81;91;80;118;113
90;84;98;85;126;82
91;75;114;84;123;92
92;76;108;94;165;82
93;66;76;63;131;95
94;74;107;98;145;113
95;82;153;88;157;110
96;74;112;67;154;105
97;94;79;76;145;70
98;90;97;73;128;92
99;87;107;63;127;153
100;74;99;64;130;93
101;63;101;70;159;118
102;75;77;91;142;105
103;78;93;85;94;101
104;76;104;74;146;103
105;77;111;106;115;108
106;76;97;67;128;125
107;67;95;89;121;94
108;75;88;59;111;85
109;81;89;69;125;115
110;77;81;67;88;71
111;80;87;74;150;70
112;69;93;70;109;83
113;78;72;95;133;95
114;76;101;68;102;103
115;72;90;67;111;92
116;62;112;51;99;105
117;64;102;65;132;96
118;66;82;78;109;116
119;52;112;83;96;94
120;66;98;75;138;90
121;72;78;54;147;100
122;70;120;85;131;89
123;66;92;80;105;94
124;75;82;63;100;93
125;65;102;58;79;112
126;65;81;68;95;76
127;57;114;83;121;92
128;74;87;60;118;85
129;69;98;56;102;88
130;80;85;76;105;96
131;71;90;70;119;78
132;83;71;84;99;94
133;65;87;73;137;78
134;72;73;92;142;68
135;73;98;89;127;80
136;66;83;67;118;85
137;63;66;71;83;104
138;78;72;74;91;61
139;70;80;69;124;82
140;81;85;70;96;80
141;73;88;54;103;102
142;68;83;76;144;88
143;69;81;61;131;104
144;81;84;60;108;181
145;60;67;62;109;80
146;73;91;62;81;82
147;61;59;75;110;68
148;83;86;63;89;102
149;90;96;54;127;78
150;62;64;73;120;60
151;57;68;70;94;78
152;60;68;92;90;98
153;57;72;73;116;67
154;65;78;81;94;95
155;69;70;65;105;76
156;74;93;55;83;61
157;58;74;82;69;73
158;55;84;66;100;79
159;67;61;66;91;67
160;56;66;63;74;68
161;60;74;68;127;83
162;63;72;147;91;60
163;64;74;62;103;78
164;62;91;76;87;68
165;64;85;74;125;73
166;69;89;49;114;81
167;66;122;64;98;59
168;76;80;65;90;66
169;55;89;63;87;59
170;62;65;59;88;69
171;65;78;64;104;67
172;55;68;57;105;70
173;62;70;67;86;81
174;78;97;73;84;76
175;63;92;73;103;59
176;57;65;78;94;78
177;71;86;64;93;71
178;83;63;54;74;74
179;77;67;69;81;78
180;60;76;61;70;70
181;62;90;52;95;69
182;62;92;70;97;83
183;74;99;66;83;82
184;56;72;66;102;54
185;53;69;54;88;71
186;67;76;56;73;70
187;64;69;50;101;82
188;64;72;62;123;69
189;60;59;60;89;64
190;60;82;51;70;76
191;52;81;57;106;73
192;59;91;73;78;70
193;67;82;53;77;65
194;52;82;59;71;58
195;56;62;62;85;66
196;64;77;69;75;73
197;62;65;64;72;59
198;57;75;55;81;60
199;61;87;62;85;67
200;61;65;52;74;82
201;59;69;48;68;61
202;60;80;57;85;67
203;72;83;53;76;56
204;53;160;64;93;55
205;55;82;60;82;80
206;52;89;57;79;58
207;58;62;57;82;57
208;49;67;53;92;57
209;57;79;66;83;59
210;71;57;67;95;72
211;56;73;66;73;68
212;61;76;56;96;64
213;58;77;54;68;65
214;47;58;59;81;55
215;51;86;67;74;66
216;58;74;61;88;60
217;57;70;60;88;71
218;51;56;60;93;68
219;60;66;55;76;69
220;55;56;57;89;63
221;52;61;62;92;63
222;65;64;65;71;67
223;73;67;62;79;72
224;61;70;63;76;67
225;55;79;61;65;61
226;66;55;53;83;67
227;57;75;50;79;67
228;65;58;59;80;63
229;61;73;66;72;67
230;53;58;53;70;60
231;50;58;66;98;60
232;62;64;52;72;62
233;57;62;53;74;56
234;49;84;53;77;59
235;54;72;59;75;81
236;48;73;61;83;53
237;54;52;67;88;59
238;51;78;51;85;71
239;61;54;59;73;61
240;55;60;52;67;57
241;53;57;63;73;54
242;57;66;58;66;81
243;65;65;58;88;56
244;55;66;55;67;69
245;62;52;56;81;69
246;52;69;55;96;63
247;61;62;55;70;66
248;65;66;53;78;56
249;56;58;48;80;64
250;63;70;55;66;57
251;54;63;54;67;54
252;52;61;62;76;63
253;55;77;54;79;57
254;58;69;66;63;66
255;63;59;53;81;63
256;64;76;50;76;58
257;53;60;60;79;68
258;62;65;59;75;74
259;57;53;52;65;61
260;54;70;47;64;61
261;58;54;53;64;55
262;57;64;59;75;69
263;62;59;54;68;61
264;60;76;54;71;52
265;55;52;55;69;63
266;50;72;62;71;58
267;52;65;52;66;58
268;53;62;54;72;59
269;52;67;56;70;54
270;54;70;55;66;55
271;55;66;56;68;56
272;52;71;61;63;58
273;54;75;67;64;61
274;60;61;57;72;64
275;64;52;52;73;56
276;61;57;60;61;55
277;61;66;46;81;65
278;49;62;52;83;51
279;49;50;57;80;60
280;48;64;52;63;63
281;57;53;60;61;51
282;54;62;52;73;50
283;54;64;59;64;65
284;59;56;58;79;55
285;56;61;54;64;46
286;61;71;60;75;59
287;52;62;48;72;52
288;53;60;54;66;58
289;51;59;61;78;65
290;54;64;52;70;62
291;56;55;57;62;58
292;48;55;56;65;61
293;52;50;56;65;56
294;68;54;62;63;53
295;51;58;49;72;49
296;64;61;56;65;50
297;53;65;55;75;54
298;58;58;56;65;55
299;49;62;57;64;53
300;53;54;55;67;48



==> graphs/reward_illustrative.csv <==
0;-0.2006;0.002;0.002;0.002;0.004
0,1;-0.199215686275;0.00196078431373;0.00196078431373;0.00392156862745;0.00392156862745
0,2;-0.196730769231;0.00192307692308;0.00192307692308;0.00384615384615;0.00384615384615
0,3;-0.194905660377;0.00188679245283;0.00188679245283;0.00377358490566;0.00377358490566
0,4;-0.193518518519;0.00185185185185;0.00185185185185;0.0037037037037;0.0037037037037
0,5;-0.190727272727;0.00181818181818;0.00181818181818;0.00363636363636;0.00363636363636
0,6;-0.18875;0.00178571428571;0.00178571428571;0.00357142857143;0.00357142857143
0,7;-0.188070175439;0.00175438596491;0.00175438596491;0.00350877192982;0.00350877192982
0,8;-0.187413793103;0.00172413793103;0.00172413793103;0.00344827586207;0.00344827586207
0,9;-0.185762711864;0.00169491525424;0.00169491525424;0.00338983050847;0.00338983050847
1;-0.186833333333;0.00166666666667;0.00166666666667;0.00333333333333;0.00333333333333
1,1;-0.187049180328;0.0016393442623;0.0016393442623;0.00327868852459;0.00327868852459
1,2;-0.185322580645;0.00161290322581;0.00161290322581;0.00322580645161;0.00322580645161
1,3;-0.185079365079;0.0015873015873;0.0015873015873;0.0031746031746;0.0031746031746
1,4;-0.185;0.0015625;0.0015625;0.003125;0.003125
1,5;-0.183692307692;0.00153846153846;0.00153846153846;0.00307692307692;0.00307692307692
1,6;-0.182575757576;0.00151515151515;0.00151515151515;0.0030303030303;0.0030303030303
1,7;-0.181791044776;0.00149253731343;0.00149253731343;0.00298507462687;0.00298507462687
1,8;-0.180588235294;0.00147058823529;0.00147058823529;0.00294117647059;0.00294117647059
1,9;-0.180724637681;0.00144927536232;0.00144927536232;0.00289855072464;0.00289855072464
2;-0.179714285714;0.00142857142857;0.00285714285714;0.00285714285714;0.00285714285714
2,1;-0.179295774648;0.00140845070423;0.00281690140845;0.00281690140845;0.00281690140845
2,2;-0.17875;0.00277777777778;0.00277777777778;0.00277777777778;0.00277777777778
2,3;-0.178630136986;0.0027397260274;0.0027397260274;0.0027397260274;0.0027397260274
2,4;-0.177837837838;0.0027027027027;0.0027027027027;0.0027027027027;0.0027027027027
2,5;-0.176933333333;0.00266666666667;0.00266666666667;0.00266666666667;0.00266666666667
2,6;-0.175921052632;0.00263157894737;0.00263157894737;0.00263157894737;0.00263157894737
2,7;-0.176103896104;0.0025974025974;0.0025974025974;0.0025974025974;0.0025974025974
2,8;-0.175512820513;0.0025641025641;0.0025641025641;0.0025641025641;0.0025641025641
2,9;-0.175949367089;0.00253164556962;0.00253164556962;0.00253164556962;0.00253164556962
3;-0.176125;0.0025;0.0025;0.0025;0.0025
3,1;-0.176172839506;0.00246913580247;0.00246913580247;0.00246913580247;0.00246913580247
3,2;-0.175487804878;0.00243902439024;0.00243902439024;0.00243902439024;0.00243902439024
3,3;-0.174939759036;0.00240963855422;0.00240963855422;0.00240963855422;0.00240963855422
3,4;-0.174761904762;0.00238095238095;0.00238095238095;0.00238095238095;0.00238095238095
3,5;-0.175411764706;0.00235294117647;0.00235294117647;0.00235294117647;0.00235294117647
3,6;-0.175697674419;0.00232558139535;0.00232558139535;0.00232558139535;0.00348837209302
3,7;-0.175287356322;0.00229885057471;0.00229885057471;0.00229885057471;0.00344827586207
3,8;-0.176136363636;0.00227272727273;0.00227272727273;0.00227272727273;0.00340909090909
3,9;-0.176404494382;0.00224719101124;0.00224719101124;0.00224719101124;0.00337078651685
4;-0.177777777778;0.00222222222222;0.00222222222222;0.00333333333333;0.00333333333333
4,1;-0.178901098901;0.0021978021978;0.0021978021978;0.0032967032967;0.0032967032967
4,2;-0.178586956522;0.00217391304348;0.00217391304348;0.00326086956522;0.00326086956522
4,3;-0.178709677419;0.00215053763441;0.00215053763441;0.00322580645161;0.00322580645161
4,4;-0.17914893617;0.00212765957447;0.00212765957447;0.0031914893617;0.0031914893617
4,5;-0.179157894737;0.00210526315789;0.00210526315789;0.00315789473684;0.00421052631579
4,6;-0.178125;0.00208333333333;0.00208333333333;0.003125;0.00416666666667
4,7;-0.178453608247;0.0020618556701;0.0020618556701;0.00309278350515;0.00412371134021
4,8;-0.177857142857;0.00204081632653;0.00204081632653;0.0030612244898;0.00408163265306
4,9;-0.177373737374;0.0020202020202;0.0020202020202;0.0030303030303;0.0040404040404
5;-0.1773;0.002;0.002;0.003;0.004
5,1;-0.1786;0.002;0.002;0.003;0.004
5,2;-0.1781;0.002;0.002;0.003;0.004
5,3;-0.1756;0.002;0.002;0.003;0.004
5,4;-0.1761;0.002;0.002;0.003;0.004
5,5;-0.175;0.002;0.002;0.003;0.004
5,6;-0.1728;0.002;0.002;0.003;0.004
5,7;-0.1729;0.002;0.002;0.003;0.004
5,8;-0.176;0.002;0.002;0.003;0.004
5,9;-0.1773;0.002;0.002;0.003;0.004
6;-0.1766;0.002;0.002;0.003;0.004
6,1;-0.1767;0.002;0.002;0.003;0.004
6,2;-0.1767;0.002;0.002;0.003;0.004
6,3;-0.1773;0.002;0.002;0.003;0.004
6,4;-0.177;0.002;0.002;0.002;0.004
6,5;-0.1769;0.002;0.002;0.002;0.004
6,6;-0.1761;0.002;0.002;0.002;0.004
6,7;-0.1751;0.002;0.003;0.002;0.004
6,8;-0.1749;0.002;0.003;0.002;0.004
6,9;-0.1739;0.002;0.003;0.002;0.004
7;-0.1729;0.002;0.003;0.002;0.004
7,1;-0.1717;0.002;0.003;0.002;0.005
7,2;-0.1705;0.003;0.003;0.002;0.005
7,3;-0.1717;0.003;0.003;0.002;0.005
7,4;-0.1735;0.003;0.003;0.002;0.005
7,5;-0.174;0.003;0.003;0.002;0.004
7,6;-0.1747;0.003;0.003;0.002;0.004
7,7;-0.1735;0.003;0.004;0.002;0.004
7,8;-0.1705;0.003;0.004;0.002;0.004
7,9;-0.1701;0.003;0.004;0.002;0.004
8;-0.1718;0.003;0.003;0.002;0.004
8,1;-0.1725;0.003;0.003;0.002;0.004
8,2;-0.1719;0.003;0.003;0.002;0.004
8,3;-0.1703;0.003;0.003;0.002;0.004
8,4;-0.169;0.003;0.003;0.002;0.004
8,5;-0.1691;0.003;0.003;0.002;0.004
8,6;-0.1661;0.003;0.003;0.002;0.004
8,7;-0.1649;0.003;0.004;0.002;0.004
8,8;-0.1648;0.003;0.004;0.002;0.004
8,9;-0.1647;0.003;0.004;0.002;0.004
9;-0.1634;0.003;0.004;0.002;0.004
9,1;-0.1631;0.003;0.004;0.002;0.004
9,2;-0.1653;0.003;0.004;0.002;0.004
9,3;-0.1654;0.003;0.004;0.002;0.004
9,4;-0.165;0.003;0.004;0.002;0.004
9,5;-0.1647;0.003;0.004;0.002;0.004
9,6;-0.164;0.002;0.004;0.003;0.004
9,7;-0.1646;0.002;0.004;0.003;0.004
9,8;-0.1647;0.002;0.004;0.003;0.004
9,9;-0.1661;0.002;0.004;0.003;0.003
10;-0.1662;0.002;0.004;0.003;0.003
10,1;-0.1659;0.002;0.004;0.002;0.003
10,2;-0.1664;0.002;0.004;0.002;0.003
10,3;-0.1669;0.002;0.004;0.002;0.003
10,4;-0.1665;0.002;0.004;0.002;0.003
10,5;-0.1684;0.002;0.004;0.002;0.003
10,6;-0.1713;0.002;0.004;0.002;0.004
10,7;-0.1718;0.002;0.004;0.002;0.004
10,8;-0.172;0.002;0.004;0.002;0.004
10,9;-0.1727;0.002;0.004;0.002;0.004
11;-0.1705;0.002;0.004;0.002;0.004
11,1;-0.1701;0.002;0.004;0.002;0.004
11,2;-0.1702;0.002;0.004;0.002;0.004
11,3;-0.1708;0.002;0.004;0.002;0.004
11,4;-0.1704;0.002;0.004;0.002;0.004
11,5;-0.1715;0.002;0.004;0.002;0.004
11,6;-0.1718;0.002;0.004;0.002;0.004
11,7;-0.1718;0.002;0.004;0.002;0.004
11,8;-0.1721;0.002;0.004;0.002;0.004
11,9;-0.1719;0.002;0.004;0.002;0.004
12;-0.1721;0.002;0.004;0.002;0.004
12,1;-0.1713;0.002;0.004;0.002;0.004
12,2;-0.1716;0.001;0.004;0.002;0.004
12,3;-0.171;0.001;0.004;0.002;0.004
12,4;-0.1717;0.001;0.004;0.002;0.004
12,5;-0.173;0.001;0.004;0.002;0.004
12,6;-0.1746;0.001;0.004;0.002;0.004
12,7;-0.1739;0.001;0.004;0.002;0.004
12,8;-0.1739;0.001;0.004;0.002;0.004
12,9;-0.173;0.001;0.004;0.002;0.004
13;-0.1722;0.001;0.004;0.002;0.004
13,1;-0.1717;0.001;0.004;0.002;0.004
13,2;-0.172;0.001;0.004;0.002;0.004
13,3;-0.1724;0.001;0.004;0.002;0.004
13,4;-0.1718;0.001;0.004;0.002;0.004
13,5;-0.1714;0.001;0.004;0.002;0.005
13,6;-0.1712;0.001;0.004;0.002;0.004
13,7;-0.1699;0.001;0.004;0.002;0.004
13,8;-0.1681;0.001;0.004;0.002;0.004
13,9;-0.1676;0.001;0.004;0.002;0.004
14;-0.1658;0.001;0.004;0.001;0.004
14,1;-0.1642;0.001;0.004;0.001;0.004
14,2;-0.1642;0.001;0.004;0.001;0.004
14,3;-0.164;0.001;0.004;0.001;0.004
14,4;-0.1637;0.001;0.004;0.001;0.004
14,5;-0.1646;0.001;0.004;0.001;0.003
14,6;-0.1651;0.001;0.004;0.001;0.003
14,7;-0.1638;0.001;0.004;0.001;0.003
14,8;-0.1639;0.001;0.004;0.001;0.003
14,9;-0.1636;0.001;0.004;0.001;0.003
15;-0.1629;0.001;0.004;0.001;0.003
15,1;-0.1644;0.001;0.004;0.001;0.003
15,2;-0.163;0.001;0.004;0.001;0.003
15,3;-0.1639;0.001;0.004;0.002;0.003
15,4;-0.1612;0.002;0.004;0.002;0.003
15,5;-0.1608;0.002;0.004;0.002;0.003
15,6;-0.1608;0.002;0.004;0.002;0.003
15,7;-0.1592;0.002;0.004;0.002;0.003
15,8;-0.1567;0.002;0.004;0.002;0.003
15,9;-0.1544;0.002;0.004;0.002;0.003
16;-0.1543;0.002;0.004;0.002;0.003
16,1;-0.1527;0.002;0.004;0.002;0.003
16,2;-0.152;0.002;0.005;0.002;0.004
16,3;-0.1512;0.002;0.005;0.002;0.004
16,4;-0.151;0.002;0.005;0.002;0.004
16,5;-0.1505;0.002;0.005;0.002;0.004
16,6;-0.1509;0.002;0.005;0.002;0.004
16,7;-0.1517;0.002;0.004;0.002;0.004
16,8;-0.1517;0.002;0.004;0.002;0.005
16,9;-0.1519;0.002;0.004;0.002;0.005
17;-0.1515;0.002;0.004;0.002;0.005
17,1;-0.1515;0.002;0.004;0.002;0.004
17,2;-0.1501;0.001;0.004;0.002;0.004
17,3;-0.1489;0.001;0.004;0.002;0.004
17,4;-0.1478;0.001;0.004;0.002;0.004
17,5;-0.1482;0.002;0.004;0.002;0.004
17,6;-0.1475;0.002;0.004;0.002;0.004
17,7;-0.148;0.002;0.003;0.002;0.004
17,8;-0.1497;0.002;0.003;0.002;0.004
17,9;-0.1493;0.002;0.003;0.002;0.004
18;-0.1475;0.002;0.003;0.003;0.004
18,1;-0.1462;0.002;0.003;0.003;0.004
18,2;-0.1455;0.002;0.003;0.003;0.004
18,3;-0.1464;0.002;0.003;0.003;0.004
18,4;-0.1476;0.002;0.003;0.003;0.004
18,5;-0.1483;0.002;0.003;0.003;0.004
18,6;-0.1484;0.003;0.003;0.003;0.004
18,7;-0.1483;0.003;0.002;0.003;0.004
18,8;-0.1481;0.003;0.002;0.003;0.004
18,9;-0.148;0.003;0.002;0.003;0.004
19;-0.1485;0.003;0.002;0.003;0.004
19,1;-0.1478;0.003;0.002;0.003;0.004
19,2;-0.1471;0.003;0.002;0.004;0.004
19,3;-0.146;0.003;0.002;0.004;0.004
19,4;-0.1454;0.003;0.002;0.004;0.004
19,5;-0.1452;0.003;0.002;0.004;0.004
19,6;-0.145;0.003;0.002;0.003;0.004
19,7;-0.1447;0.003;0.002;0.003;0.004
19,8;-0.1436;0.003;0.002;0.003;0.004
19,9;-0.1428;0.003;0.002;0.003;0.004
20;-0.1423;0.003;0.002;0.003;0.004
20,1;-0.1418;0.003;0.002;0.003;0.005
20,2;-0.1413;0.003;0.002;0.003;0.005
20,3;-0.1411;0.003;0.002;0.003;0.005
20,4;-0.1421;0.003;0.002;0.003;0.005
20,5;-0.1415;0.003;0.002;0.003;0.005
20,6;-0.1398;0.004;0.002;0.003;0.004
20,7;-0.1401;0.004;0.002;0.003;0.004
20,8;-0.1407;0.004;0.002;0.003;0.004
20,9;-0.1411;0.004;0.002;0.003;0.004
21;-0.1437;0.004;0.002;0.003;0.004
21,1;-0.1446;0.004;0.002;0.003;0.004
21,2;-0.1449;0.004;0.002;0.003;0.004
21,3;-0.1439;0.004;0.002;0.003;0.004
21,4;-0.1437;0.004;0.002;0.003;0.004
21,5;-0.1424;0.004;0.002;0.003;0.004
21,6;-0.1412;0.004;0.002;0.003;0.004
21,7;-0.1408;0.004;0.002;0.003;0.004
21,8;-0.1415;0.004;0.002;0.003;0.004
21,9;-0.1417;0.004;0.002;0.003;0.004
22;-0.1423;0.005;0.001;0.003;0.004
22,1;-0.1433;0.005;0.001;0.003;0.004
22,2;-0.1428;0.005;0.001;0.003;0.004
22,3;-0.1445;0.005;0.001;0.003;0.004
22,4;-0.1444;0.005;0.001;0.003;0.004
22,5;-0.1439;0.005;0.001;0.003;0.004
22,6;-0.1439;0.005;0.001;0.003;0.004
22,7;-0.144;0.005;0.001;0.003;0.005
22,8;-0.1441;0.005;0.001;0.003;0.005
22,9;-0.1445;0.005;0.001;0.003;0.005
23;-0.1449;0.005;0.001;0.003;0.005
23,1;-0.1449;0.005;0.001;0.003;0.005
23,2;-0.1451;0.005;0.001;0.003;0.005
23,3;-0.1454;0.005;0.001;0.003;0.005
23,4;-0.1456;0.005;0.001;0.003;0.005
23,5;-0.1446;0.005;0.001;0.003;0.004
23,6;-0.1437;0.005;0.001;0.003;0.004
23,7;-0.1452;0.005;0.001;0.003;0.004
23,8;-0.1453;0.005;0.001;0.003;0.004
23,9;-0.1456;0.005;0.001;0.003;0.004
24;-0.1456;0.005;0.001;0.003;0.004
24,1;-0.146;0.005;0.001;0.003;0.004
24,2;-0.1466;0.005;0.001;0.003;0.004
24,3;-0.1466;0.005;0.001;0.003;0.004
24,4;-0.1462;0.005;0.002;0.003;0.004
24,5;-0.145;0.005;0.002;0.003;0.004
24,6;-0.145;0.005;0.002;0.003;0.004
24,7;-0.1456;0.005;0.002;0.003;0.004
24,8;-0.1463;0.006;0.002;0.003;0.004
24,9;-0.1464;0.006;0.002;0.003;0.004
25;-0.1472;0.006;0.002;0.003;0.004
25,1;-0.1462;0.006;0.002;0.003;0.004
25,2;-0.1456;0.006;0.002;0.003;0.004
25,3;-0.1451;0.006;0.002;0.002;0.004
25,4;-0.1463;0.005;0.002;0.003;0.004
25,5;-0.1466;0.005;0.002;0.003;0.004
25,6;-0.1472;0.005;0.002;0.003;0.004
25,7;-0.1473;0.005;0.002;0.003;0.004
25,8;-0.1451;0.005;0.002;0.003;0.004
25,9;-0.1441;0.005;0.002;0.003;0.004
26;-0.1427;0.006;0.002;0.003;0.004
26,1;-0.1427;0.006;0.002;0.003;0.004
26,2;-0.1419;0.006;0.001;0.004;0.004
26,3;-0.1423;0.006;0.001;0.004;0.004
26,4;-0.1425;0.006;0.001;0.004;0.004
26,5;-0.1434;0.006;0.001;0.004;0.004
26,6;-0.1451;0.006;0.001;0.004;0.004
26,7;-0.1445;0.006;0.001;0.004;0.004
26,8;-0.1444;0.006;0.001;0.004;0.003
26,9;-0.1442;0.006;0.001;0.004;0.003
27;-0.1448;0.006;0.001;0.004;0.003
27,1;-0.145;0.006;0.001;0.004;0.003
27,2;-0.1456;0.006;0.001;0.004;0.003
27,3;-0.1463;0.006;0.001;0.004;0.003
27,4;-0.1459;0.006;0.001;0.004;0.003
27,5;-0.1466;0.005;0.001;0.004;0.003
27,6;-0.1474;0.005;0.001;0.004;0.003
27,7;-0.1467;0.005;0.001;0.004;0.003
27,8;-0.145;0.005;0.001;0.004;0.003
27,9;-0.1455;0.005;0.001;0.004;0.003
28;-0.1452;0.005;0.001;0.003;0.003
28,1;-0.1449;0.005;0.001;0.003;0.003
28,2;-0.1444;0.005;0.001;0.003;0.003
28,3;-0.1427;0.005;0.001;0.003;0.003
28,4;-0.1419;0.005;0.001;0.003;0.003
28,5;-0.1416;0.005;0.001;0.003;0.003
28,6;-0.142;0.004;0.001;0.003;0.003
28,7;-0.1421;0.004;0.001;0.003;0.003
28,8;-0.1422;0.004;0.001;0.003;0.003
28,9;-0.1422;0.004;0.001;0.003;0.003
29;-0.1422;0.004;0.001;0.003;0.003
29,1;-0.1422;0.004;0.001;0.003;0.003
29,2;-0.1413;0.004;0.001;0.002;0.003
29,3;-0.1412;0.004;0.001;0.002;0.004
29,4;-0.1406;0.004;0.001;0.002;0.004
29,5;-0.1398;0.004;0.001;0.002;0.004
29,6;-0.1397;0.004;0.001;0.002;0.004
29,7;-0.1398;0.004;0.001;0.002;0.004
29,8;-0.1394;0.004;0.001;0.002;0.004
29,9;-0.1391;0.004;0.001;0.002;0.004
30;-0.1408;0.004;0.001;0.002;0.004
30,1;-0.142;0.004;0.001;0.002;0.003
30,2;-0.1432;0.004;0.001;0.002;0.003
30,3;-0.1427;0.004;0.001;0.002;0.003
30,4;-0.1419;0.004;0.001;0.002;0.003
30,5;-0.1425;0.004;0.001;0.002;0.003
30,6;-0.1409;0.003;0.001;0.002;0.003
30,7;-0.1404;0.003;0.001;0.002;0.003
30,8;-0.1387;0.003;0.001;0.002;0.003
30,9;-0.1374;0.003;0.001;0.002;0.003
31;-0.1355;0.003;0.001;0.002;0.003
31,1;-0.1342;0.003;0.001;0.002;0.003
31,2;-0.1343;0.003;0.001;0.002;0.003
31,3;-0.1341;0.003;0.001;0.002;0.003
31,4;-0.1349;0.003;0.001;0.002;0.003
31,5;-0.1358;0.003;0.001;0.002;0.003
31,6;-0.1371;0.003;0.001;0.002;0.003
31,7;-0.1375;0.003;0.001;0.002;0.003
31,8;-0.1362;0.003;0.001;0.002;0.003
31,9;-0.1356;0.003;0.002;0.002;0.003
32;-0.1338;0.002;0.002;0.002;0.003
32,1;-0.1335;0.002;0.002;0.002;0.003
32,2;-0.1339;0.002;0.002;0.002;0.003
32,3;-0.133;0.002;0.002;0.002;0.003
32,4;-0.1328;0.002;0.002;0.002;0.003
32,5;-0.1319;0.002;0.003;0.002;0.003
32,6;-0.1304;0.002;0.003;0.002;0.003
32,7;-0.1306;0.002;0.003;0.002;0.002
32,8;-0.1307;0.002;0.003;0.002;0.002
32,9;-0.13;0.002;0.003;0.002;0.002
33;-0.1298;0.002;0.003;0.002;0.002
33,1;-0.1306;0.002;0.003;0.002;0.002
33,2;-0.1293;0.002;0.003;0.002;0.002
33,3;-0.1282;0.002;0.003;0.002;0.002
33,4;-0.1288;0.002;0.003;0.002;0.002
33,5;-0.13;0.002;0.003;0.002;0.002
33,6;-0.1306;0.002;0.003;0.002;0.002
33,7;-0.1306;0.002;0.003;0.002;0.002
33,8;-0.1307;0.003;0.003;0.002;0.002
33,9;-0.1304;0.003;0.003;0.002;0.002
34;-0.1308;0.003;0.003;0.002;0.002
34,1;-0.1304;0.003;0.003;0.002;0.002
34,2;-0.129;0.003;0.003;0.002;0.002
34,3;-0.1285;0.004;0.003;0.003;0.002
34,4;-0.13;0.004;0.002;0.003;0.002
34,5;-0.131;0.004;0.002;0.003;0.002
34,6;-0.1326;0.004;0.002;0.003;0.002
34,7;-0.1321;0.004;0.002;0.003;0.002
34,8;-0.1311;0.003;0.002;0.003;0.002
34,9;-0.1308;0.003;0.002;0.003;0.002
35;-0.1303;0.003;0.002;0.003;0.002
35,1;-0.1296;0.003;0.002;0.003;0.002
35,2;-0.1306;0.003;0.003;0.003;0.002
35,3;-0.1296;0.003;0.003;0.003;0.002
35,4;-0.1296;0.003;0.003;0.002;0.002
35,5;-0.1297;0.003;0.003;0.002;0.002
35,6;-0.1286;0.003;0.003;0.002;0.002
35,7;-0.1287;0.003;0.003;0.002;0.002
35,8;-0.1303;0.003;0.003;0.002;0.002
35,9;-0.1317;0.003;0.003;0.002;0.002
36;-0.1316;0.002;0.003;0.002;0.002
36,1;-0.1317;0.002;0.004;0.002;0.002
36,2;-0.1329;0.002;0.004;0.001;0.001
36,3;-0.1312;0.002;0.004;0.001;0.002
36,4;-0.1319;0.002;0.004;0.001;0.002
36,5;-0.1311;0.002;0.004;0.001;0.002
36,6;-0.1292;0.002;0.004;0.001;0.002
36,7;-0.132;0.002;0.004;0.001;0.002
36,8;-0.1328;0.002;0.004;0.001;0.002
36,9;-0.133;0.002;0.004;0.001;0.002
37;-0.1321;0.002;0.004;0.001;0.002
37,1;-0.1315;0.002;0.004;0.001;0.002
37,2;-0.1309;0.002;0.004;0.001;0.002
37,3;-0.13;0.002;0.004;0.001;0.002
37,4;-0.1302;0.002;0.004;0.001;0.002
37,5;-0.129;0.002;0.004;0.001;0.002
37,6;-0.1281;0.002;0.004;0.001;0.002
37,7;-0.1289;0.002;0.004;0.001;0.002
37,8;-0.1296;0.002;0.004;0.001;0.002
37,9;-0.129;0.002;0.004;0.001;0.002
38;-0.1293;0.003;0.004;0.001;0.003
38,1;-0.1294;0.003;0.004;0.001;0.003
38,2;-0.1301;0.003;0.004;0.001;0.003
38,3;-0.1313;0.003;0.005;0.001;0.003
38,4;-0.1311;0.003;0.005;0.001;0.003
38,5;-0.1307;0.003;0.005;0.001;0.003
38,6;-0.1301;0.003;0.005;0.001;0.003
38,7;-0.1308;0.003;0.005;0.001;0.003
38,8;-0.132;0.003;0.005;0.001;0.003
38,9;-0.1334;0.003;0.005;0.001;0.003
39;-0.1335;0.003;0.005;0.001;0.003
39,1;-0.134;0.003;0.005;0.001;0.003
39,2;-0.1349;0.003;0.005;0.001;0.003
39,3;-0.1349;0.003;0.005;0.001;0.002
39,4;-0.1357;0.003;0.005;0.001;0.002
39,5;-0.1385;0.003;0.005;0.001;0.002
39,6;-0.1397;0.003;0.005;0.001;0.002
39,7;-0.1395;0.003;0.005;0.001;0.002
39,8;-0.1399;0.003;0.005;0.001;0.002
39,9;-0.14;0.003;0.005;0.001;0.002
40;-0.1378;0.003;0.005;0.001;0.002
40,1;-0.1363;0.003;0.005;0.001;0.002
40,2;-0.1356;0.003;0.006;0.001;0.002
40,3;-0.136;0.003;0.006;0.001;0.002
40,4;-0.1361;0.003;0.006;0.001;0.002
40,5;-0.1347;0.003;0.006;0.001;0.002
40,6;-0.134;0.003;0.006;0.001;0.002
40,7;-0.1331;0.003;0.006;0.001;0.002
40,8;-0.134;0.003;0.006;0.001;0.002
40,9;-0.1359;0.003;0.006;0.001;0.002
41;-0.1358;0.003;0.006;0.001;0.002
41,1;-0.1361;0.003;0.006;0.001;0.002
41,2;-0.1356;0.003;0.006;0.001;0.002
41,3;-0.1359;0.003;0.006;0.001;0.002
41,4;-0.1353;0.003;0.006;0.002;0.003
41,5;-0.1355;0.003;0.006;0.002;0.003
41,6;-0.1349;0.003;0.006;0.002;0.003
41,7;-0.136;0.003;0.006;0.002;0.003
41,8;-0.1368;0.003;0.006;0.002;0.003
41,9;-0.1367;0.003;0.005;0.002;0.003
42;-0.1381;0.003;0.005;0.002;0.003
42,1;-0.1379;0.003;0.005;0.002;0.003
42,2;-0.1361;0.003;0.005;0.002;0.003
42,3;-0.1355;0.003;0.005;0.002;0.003
42,4;-0.1354;0.003;0.005;0.003;0.003
42,5;-0.1353;0.003;0.005;0.003;0.003
42,6;-0.1362;0.003;0.005;0.003;0.003
42,7;-0.137;0.003;0.005;0.003;0.003
42,8;-0.1365;0.003;0.005;0.003;0.003
42,9;-0.1374;0.003;0.005;0.003;0.003
43;-0.1377;0.003;0.005;0.003;0.003
43,1;-0.1368;0.003;0.005;0.003;0.004
43,2;-0.1375;0.003;0.005;0.003;0.004
43,3;-0.1378;0.003;0.005;0.003;0.004
43,4;-0.1369;0.003;0.005;0.003;0.004
43,5;-0.1357;0.003;0.005;0.003;0.004
43,6;-0.1356;0.003;0.005;0.003;0.004
43,7;-0.135;0.003;0.005;0.003;0.005
43,8;-0.1349;0.002;0.005;0.003;0.005
43,9;-0.1358;0.002;0.005;0.003;0.005
44;-0.1353;0.002;0.005;0.003;0.005
44,1;-0.1357;0.002;0.005;0.003;0.005
44,2;-0.1363;0.002;0.005;0.003;0.005
44,3;-0.1376;0.001;0.005;0.002;0.005
44,4;-0.1356;0.001;0.005;0.002;0.005
44,5;-0.133;0.001;0.005;0.002;0.005
44,6;-0.1315;0.001;0.005;0.002;0.005
44,7;-0.1324;0.001;0.005;0.002;0.005
44,8;-0.1328;0.001;0.005;0.002;0.005
44,9;-0.1336;0.001;0.005;0.002;0.005
45;-0.1333;0.001;0.005;0.002;0.005
45,1;-0.1334;0.001;0.005;0.002;0.006
45,2;-0.1328;0.001;0.004;0.002;0.006
45,3;-0.1325;0.001;0.004;0.002;0.006
45,4;-0.1321;0.002;0.004;0.002;0.006
45,5;-0.1312;0.002;0.004;0.002;0.006
45,6;-0.1329;0.002;0.005;0.002;0.006
45,7;-0.1334;0.002;0.005;0.002;0.007
45,8;-0.1331;0.002;0.005;0.002;0.007
45,9;-0.1322;0.002;0.005;0.002;0.007
46;-0.1324;0.003;0.005;0.002;0.007
46,1;-0.1321;0.003;0.004;0.002;0.007
46,2;-0.1317;0.003;0.004;0.002;0.007
46,3;-0.1345;0.003;0.004;0.002;0.006
46,4;-0.1349;0.003;0.004;0.002;0.006
46,5;-0.1351;0.003;0.004;0.002;0.006
46,6;-0.1359;0.003;0.005;0.002;0.006
46,7;-0.1326;0.003;0.005;0.002;0.006
46,8;-0.1318;0.003;0.005;0.002;0.006
46,9;-0.1311;0.004;0.005;0.002;0.006
47;-0.1325;0.004;0.005;0.002;0.006
47,1;-0.1336;0.004;0.005;0.002;0.006
47,2;-0.1342;0.004;0.005;0.002;0.007
47,3;-0.1351;0.004;0.005;0.002;0.007
47,4;-0.1348;0.004;0.005;0.002;0.007
47,5;-0.1333;0.004;0.005;0.002;0.007
47,6;-0.1357;0.004;0.005;0.002;0.007
47,7;-0.1373;0.004;0.005;0.002;0.007
47,8;-0.1384;0.004;0.005;0.002;0.007
47,9;-0.1395;0.004;0.005;0.002;0.007
48;-0.1394;0.003;0.005;0.002;0.006
48,1;-0.1389;0.003;0.005;0.002;0.006
48,2;-0.139;0.003;0.005;0.002;0.006
48,3;-0.1378;0.003;0.004;0.002;0.006
48,4;-0.1366;0.003;0.004;0.002;0.006
48,5;-0.1377;0.003;0.004;0.002;0.006
48,6;-0.1379;0.003;0.004;0.003;0.006
48,7;-0.1365;0.003;0.004;0.003;0.006
48,8;-0.1346;0.003;0.004;0.003;0.006
48,9;-0.1336;0.003;0.004;0.003;0.006
49;-0.1334;0.003;0.004;0.003;0.006
49,1;-0.1333;0.003;0.004;0.003;0.006
49,2;-0.1332;0.003;0.004;0.003;0.006
49,3;-0.134;0.003;0.004;0.003;0.006
49,4;-0.1335;0.003;0.004;0.003;0.006
49,5;-0.1316;0.003;0.004;0.003;0.006
49,6;-0.1318;0.003;0.004;0.003;0.006
49,7;-0.1317;0.003;0.005;0.003;0.006
49,8;-0.1324;0.003;0.005;0.003;0.006
49,9;-0.1329;0.003;0.005;0.003;0.006
50;-0.1352;0.003;0.005;0.003;0.006
50,1;-0.1364;0.003;0.005;0.003;0.006
50,2;-0.1374;0.003;0.004;0.003;0.006
50,3;-0.1377;0.003;0.004;0.003;0.006
50,4;-0.1385;0.003;0.004;0.003;0.006
50,5;-0.1396;0.003;0.004;0.003;0.006
50,6;-0.1412;0.003;0.004;0.003;0.006
50,7;-0.1413;0.003;0.004;0.003;0.006
50,8;-0.1408;0.003;0.004;0.003;0.007
50,9;-0.1392;0.003;0.004;0.003;0.007
51;-0.1398;0.003;0.004;0.003;0.007
51,1;-0.1395;0.003;0.004;0.003;0.007
51,2;-0.14;0.003;0.004;0.003;0.007
51,3;-0.1391;0.003;0.004;0.003;0.007
51,4;-0.1385;0.004;0.004;0.002;0.006
51,5;-0.1371;0.004;0.004;0.002;0.006
51,6;-0.1368;0.004;0.004;0.002;0.006
51,7;-0.1359;0.004;0.005;0.002;0.006
51,8;-0.1352;0.004;0.005;0.002;0.006
51,9;-0.1352;0.004;0.005;0.002;0.006
52;-0.1344;0.004;0.005;0.002;0.006
52,1;-0.1344;0.004;0.005;0.002;0.006
52,2;-0.136;0.004;0.005;0.002;0.006
52,3;-0.1362;0.004;0.005;0.002;0.007
52,4;-0.136;0.004;0.005;0.001;0.007
52,5;-0.1354;0.004;0.004;0.001;0.007
52,6;-0.1342;0.004;0.004;0.001;0.007
52,7;-0.1317;0.004;0.005;0.001;0.007
52,8;-0.1317;0.004;0.005;0.001;0.007
52,9;-0.1304;0.004;0.005;0.001;0.007
53;-0.1303;0.005;0.005;0.001;0.007
53,1;-0.1305;0.005;0.005;0.001;0.007
53,2;-0.1319;0.005;0.005;0.001;0.007
53,3;-0.132;0.005;0.005;0.002;0.007
53,4;-0.1324;0.005;0.005;0.002;0.007
53,5;-0.1334;0.006;0.005;0.002;0.007
53,6;-0.1329;0.006;0.005;0.002;0.007
53,7;-0.1337;0.006;0.005;0.002;0.006
53,8;-0.1346;0.006;0.005;0.002;0.006
53,9;-0.1336;0.007;0.005;0.002;0.006
54;-0.1332;0.007;0.005;0.002;0.006
54,1;-0.133;0.007;0.005;0.002;0.006
54,2;-0.1337;0.007;0.005;0.002;0.006
54,3;-0.1328;0.007;0.005;0.002;0.006
54,4;-0.1328;0.007;0.005;0.002;0.006
54,5;-0.1347;0.007;0.005;0.002;0.006
54,6;-0.1344;0.007;0.005;0.002;0.006
54,7;-0.134;0.007;0.005;0.002;0.006
54,8;-0.1331;0.007;0.005;0.002;0.007
54,9;-0.1327;0.008;0.006;0.003;0.007
55;-0.1328;0.008;0.006;0.003;0.007
55,1;-0.1332;0.008;0.006;0.003;0.006
55,2;-0.1327;0.008;0.006;0.003;0.006
55,3;-0.1345;0.008;0.006;0.003;0.006
55,4;-0.1359;0.007;0.006;0.003;0.006
55,5;-0.1373;0.007;0.006;0.003;0.006
55,6;-0.1364;0.007;0.005;0.003;0.006
55,7;-0.1348;0.007;0.005;0.003;0.005
55,8;-0.1348;0.007;0.005;0.003;0.005
55,9;-0.1347;0.007;0.005;0.003;0.005
56;-0.1354;0.006;0.005;0.003;0.005
56,1;-0.1367;0.006;0.005;0.003;0.005
56,2;-0.1357;0.006;0.005;0.003;0.005
56,3;-0.1334;0.006;0.006;0.003;0.005
56,4;-0.1327;0.006;0.006;0.003;0.005
56,5;-0.1326;0.006;0.006;0.003;0.005
56,6;-0.1322;0.006;0.005;0.003;0.005
56,7;-0.133;0.006;0.005;0.003;0.005
56,8;-0.1328;0.006;0.005;0.003;0.005
56,9;-0.1332;0.005;0.005;0.003;0.005
57;-0.1325;0.005;0.005;0.003;0.005
57,1;-0.1324;0.005;0.006;0.003;0.006
57,2;-0.1315;0.005;0.006;0.003;0.005
57,3;-0.1318;0.005;0.006;0.003;0.005
57,4;-0.1317;0.005;0.006;0.003;0.006
57,5;-0.1331;0.005;0.006;0.003;0.006
57,6;-0.1303;0.005;0.006;0.003;0.006
57,7;-0.1283;0.005;0.006;0.004;0.006
57,8;-0.1265;0.005;0.006;0.004;0.006
57,9;-0.1256;0.005;0.006;0.004;0.006
58;-0.1261;0.005;0.006;0.004;0.006
58,1;-0.1269;0.006;0.006;0.004;0.006
58,2;-0.1266;0.006;0.006;0.004;0.006
58,3;-0.1267;0.006;0.006;0.004;0.006
58,4;-0.1271;0.006;0.007;0.004;0.006
58,5;-0.1255;0.006;0.007;0.004;0.006
58,6;-0.1256;0.006;0.007;0.004;0.006
58,7;-0.126;0.006;0.008;0.004;0.006
58,8;-0.1278;0.006;0.008;0.004;0.006
58,9;-0.1285;0.006;0.008;0.004;0.006
59;-0.1289;0.006;0.008;0.004;0.006
59,1;-0.1288;0.006;0.008;0.004;0.006
59,2;-0.1288;0.006;0.008;0.004;0.006
59,3;-0.1285;0.006;0.009;0.004;0.006
59,4;-0.129;0.006;0.009;0.004;0.006
59,5;-0.1292;0.006;0.009;0.004;0.006
59,6;-0.1279;0.006;0.009;0.004;0.006
59,7;-0.129;0.006;0.008;0.004;0.006
59,8;-0.1281;0.006;0.009;0.004;0.006
59,9;-0.1265;0.006;0.009;0.004;0.006
60;-0.1247;0.007;0.009;0.004;0.006
60,1;-0.125;0.007;0.009;0.004;0.006
60,2;-0.1236;0.007;0.009;0.004;0.006
60,3;-0.1231;0.007;0.009;0.004;0.006
60,4;-0.1225;0.007;0.01;0.004;0.006
60,5;-0.1219;0.007;0.01;0.004;0.006
60,6;-0.1217;0.007;0.01;0.004;0.007
60,7;-0.1214;0.007;0.01;0.004;0.007
60,8;-0.1213;0.007;0.011;0.004;0.006
60,9;-0.122;0.007;0.011;0.004;0.006
61;-0.1216;0.007;0.011;0.004;0.006
61,1;-0.1213;0.007;0.011;0.004;0.006
61,2;-0.1212;0.007;0.011;0.004;0.007
61,3;-0.1223;0.007;0.011;0.004;0.007
61,4;-0.1224;0.006;0.011;0.004;0.007
61,5;-0.1228;0.007;0.011;0.004;0.007
61,6;-0.1232;0.007;0.011;0.004;0.008
61,7;-0.1236;0.007;0.01;0.004;0.008
61,8;-0.1246;0.007;0.01;0.004;0.008
61,9;-0.1252;0.007;0.01;0.004;0.008
62;-0.1269;0.007;0.01;0.004;0.008
62,1;-0.1271;0.007;0.01;0.004;0.008
62,2;-0.1264;0.007;0.01;0.004;0.009
62,3;-0.1258;0.007;0.01;0.004;0.008
62,4;-0.1254;0.007;0.01;0.004;0.008
62,5;-0.1261;0.008;0.01;0.004;0.008
62,6;-0.1263;0.008;0.01;0.004;0.008
62,7;-0.128;0.008;0.009;0.004;0.008
62,8;-0.1278;0.008;0.009;0.004;0.008
62,9;-0.1285;0.008;0.009;0.004;0.008
63;-0.1287;0.007;0.009;0.004;0.008
63,1;-0.1284;0.007;0.009;0.004;0.008
63,2;-0.1272;0.007;0.01;0.004;0.008
63,3;-0.1273;0.007;0.01;0.003;0.008
63,4;-0.127;0.007;0.01;0.003;0.008
63,5;-0.1266;0.006;0.01;0.003;0.008
63,6;-0.1266;0.006;0.01;0.003;0.008
63,7;-0.1265;0.006;0.01;0.003;0.008
63,8;-0.126;0.006;0.01;0.004;0.008
63,9;-0.1263;0.005;0.01;0.004;0.008
64;-0.1277;0.005;0.01;0.004;0.008
64,1;-0.1275;0.005;0.01;0.004;0.008
64,2;-0.1262;0.005;0.01;0.004;0.008
64,3;-0.1252;0.006;0.011;0.004;0.008
64,4;-0.1254;0.006;0.011;0.004;0.008
64,5;-0.1244;0.006;0.011;0.004;0.008
64,6;-0.1255;0.006;0.011;0.004;0.008
64,7;-0.1253;0.006;0.011;0.004;0.009
64,8;-0.1258;0.006;0.011;0.004;0.008
64,9;-0.1261;0.005;0.01;0.003;0.008
65;-0.1259;0.005;0.01;0.003;0.008
65,1;-0.1251;0.005;0.01;0.003;0.008
65,2;-0.125;0.005;0.01;0.003;0.008
65,3;-0.124;0.005;0.01;0.003;0.008
65,4;-0.1232;0.005;0.01;0.003;0.008
65,5;-0.1222;0.005;0.01;0.003;0.008
65,6;-0.122;0.005;0.01;0.003;0.008
65,7;-0.1224;0.005;0.01;0.003;0.008
65,8;-0.1217;0.005;0.01;0.003;0.008
65,9;-0.1219;0.005;0.01;0.003;0.008
66;-0.1209;0.006;0.01;0.003;0.008
66,1;-0.1197;0.006;0.01;0.003;0.008
66,2;-0.1208;0.006;0.01;0.003;0.008
66,3;-0.1211;0.006;0.009;0.003;0.008
66,4;-0.1207;0.006;0.009;0.003;0.008
66,5;-0.1205;0.006;0.009;0.003;0.008
66,6;-0.1205;0.006;0.009;0.003;0.008
66,7;-0.1215;0.006;0.009;0.003;0.008
66,8;-0.1229;0.006;0.009;0.003;0.008
66,9;-0.1232;0.006;0.009;0.003;0.008
67;-0.1229;0.006;0.009;0.003;0.008
67,1;-0.1223;0.006;0.008;0.003;0.008
67,2;-0.1229;0.006;0.008;0.003;0.008
67,3;-0.1216;0.006;0.008;0.003;0.008
67,4;-0.1219;0.006;0.008;0.003;0.007
67,5;-0.1219;0.006;0.008;0.003;0.007
67,6;-0.1236;0.006;0.008;0.003;0.007
67,7;-0.1239;0.006;0.008;0.002;0.007
67,8;-0.1239;0.006;0.008;0.002;0.007
67,9;-0.1239;0.006;0.008;0.002;0.007
68;-0.1239;0.006;0.008;0.002;0.007
68,1;-0.1235;0.005;0.008;0.002;0.007
68,2;-0.1243;0.005;0.008;0.002;0.007
68,3;-0.1258;0.006;0.008;0.002;0.007
68,4;-0.1258;0.006;0.007;0.002;0.007
68,5;-0.1255;0.006;0.007;0.002;0.007
68,6;-0.1264;0.006;0.007;0.001;0.007
68,7;-0.1256;0.006;0.006;0.001;0.007
68,8;-0.1239;0.006;0.006;0.001;0.007
68,9;-0.1236;0.006;0.006;0.001;0.007
69;-0.1232;0.006;0.006;0.001;0.007
69,1;-0.1229;0.007;0.006;0.001;0.007
69,2;-0.1229;0.007;0.006;0.001;0.007
69,3;-0.1229;0.007;0.005;0.001;0.007
69,4;-0.1239;0.007;0.005;0.002;0.007
69,5;-0.1248;0.007;0.006;0.002;0.007
69,6;-0.1244;0.007;0.006;0.002;0.007
69,7;-0.1243;0.007;0.006;0.002;0.007
69,8;-0.1241;0.007;0.005;0.002;0.007
69,9;-0.1257;0.008;0.005;0.002;0.007
70;-0.1262;0.007;0.005;0.002;0.007
70,1;-0.1252;0.007;0.005;0.002;0.007
70,2;-0.1258;0.007;0.005;0.002;0.007
70,3;-0.1263;0.007;0.005;0.002;0.007
70,4;-0.1263;0.007;0.004;0.002;0.007
70,5;-0.1266;0.008;0.004;0.002;0.007
70,6;-0.1267;0.008;0.004;0.002;0.006
70,7;-0.1271;0.008;0.004;0.002;0.006
70,8;-0.1276;0.008;0.003;0.002;0.006
70,9;-0.1279;0.008;0.003;0.002;0.006
71;-0.1276;0.008;0.003;0.002;0.006
71,1;-0.1272;0.008;0.003;0.002;0.006
71,2;-0.1267;0.008;0.003;0.002;0.005
71,3;-0.1258;0.008;0.003;0.002;0.005
71,4;-0.1255;0.009;0.003;0.002;0.005
71,5;-0.1251;0.008;0.003;0.002;0.005
71,6;-0.1252;0.008;0.003;0.002;0.004
71,7;-0.1249;0.008;0.004;0.002;0.004
71,8;-0.1246;0.008;0.004;0.002;0.004
71,9;-0.1241;0.008;0.004;0.002;0.004
72;-0.1225;0.008;0.004;0.002;0.004
72,1;-0.1232;0.008;0.004;0.002;0.005
72,2;-0.1245;0.008;0.004;0.002;0.004
72,3;-0.125;0.008;0.004;0.002;0.004
72,4;-0.1261;0.008;0.004;0.002;0.004
72,5;-0.1264;0.007;0.004;0.002;0.004
72,6;-0.1269;0.007;0.004;0.002;0.004
72,7;-0.1266;0.007;0.004;0.002;0.004
72,8;-0.1272;0.007;0.004;0.002;0.004
72,9;-0.1269;0.007;0.004;0.002;0.004
73;-0.1257;0.007;0.004;0.002;0.004
73,1;-0.1255;0.007;0.004;0.002;0.003
73,2;-0.1257;0.007;0.004;0.002;0.003
73,3;-0.1262;0.007;0.004;0.002;0.003
73,4;-0.1263;0.007;0.004;0.002;0.004
73,5;-0.126;0.008;0.004;0.002;0.004
73,6;-0.1259;0.008;0.004;0.002;0.005
73,7;-0.125;0.008;0.005;0.002;0.005
73,8;-0.125;0.008;0.005;0.001;0.005
73,9;-0.1242;0.008;0.005;0.001;0.005
74;-0.1229;0.008;0.005;0.001;0.005
74,1;-0.1227;0.008;0.005;0.001;0.005
74,2;-0.1224;0.008;0.005;0.001;0.005
74,3;-0.1225;0.007;0.004;0.001;0.005
74,4;-0.1233;0.007;0.004;0.001;0.005
74,5;-0.125;0.007;0.004;0.001;0.005
74,6;-0.1239;0.007;0.004;0.001;0.005
74,7;-0.1239;0.007;0.004;0.001;0.004
74,8;-0.1246;0.007;0.004;0.001;0.004
74,9;-0.1252;0.007;0.004;0.001;0.004
75;-0.1267;0.007;0.004;0.001;0.004
75,1;-0.128;0.007;0.004;0.001;0.004
75,2;-0.1296;0.007;0.004;0.001;0.004
75,3;-0.1308;0.007;0.004;0.001;0.004
75,4;-0.1303;0.007;0.004;0.001;0.004
75,5;-0.1298;0.007;0.004;0.001;0.004
75,6;-0.1301;0.007;0.004;0.001;0.004
75,7;-0.1309;0.007;0.004;0.001;0.004
75,8;-0.1318;0.007;0.004;0.002;0.004
75,9;-0.1318;0.007;0.004;0.002;0.004
76;-0.1333;0.006;0.005;0.002;0.004
76,1;-0.134;0.006;0.005;0.002;0.004
76,2;-0.1326;0.006;0.005;0.002;0.004
76,3;-0.1327;0.006;0.005;0.002;0.004
76,4;-0.1325;0.006;0.005;0.002;0.004
76,5;-0.1326;0.006;0.005;0.002;0.004
76,6;-0.132;0.006;0.005;0.002;0.004
76,7;-0.131;0.006;0.005;0.002;0.004
76,8;-0.1294;0.006;0.005;0.002;0.004
76,9;-0.1286;0.006;0.005;0.002;0.004
77;-0.1273;0.006;0.006;0.002;0.004
77,1;-0.1272;0.006;0.006;0.002;0.003
77,2;-0.1272;0.006;0.006;0.002;0.003
77,3;-0.1274;0.006;0.006;0.003;0.003
77,4;-0.1264;0.006;0.006;0.003;0.003
77,5;-0.1264;0.006;0.006;0.003;0.003
77,6;-0.1255;0.006;0.006;0.003;0.003
77,7;-0.1261;0.006;0.006;0.003;0.003
77,8;-0.1263;0.006;0.006;0.003;0.003
77,9;-0.1264;0.006;0.006;0.003;0.003
78;-0.1256;0.006;0.007;0.003;0.003
78,1;-0.1257;0.006;0.007;0.003;0.003
78,2;-0.1256;0.006;0.007;0.003;0.003
78,3;-0.1254;0.005;0.007;0.003;0.003
78,4;-0.1244;0.006;0.007;0.003;0.003
78,5;-0.1254;0.006;0.007;0.003;0.003
78,6;-0.1246;0.006;0.007;0.003;0.003
78,7;-0.1258;0.006;0.007;0.004;0.003
78,8;-0.1266;0.007;0.008;0.004;0.003
78,9;-0.1261;0.007;0.008;0.004;0.003
79;-0.1259;0.007;0.008;0.004;0.003
79,1;-0.1255;0.006;0.008;0.004;0.003
79,2;-0.1251;0.006;0.008;0.004;0.003
79,3;-0.1255;0.006;0.008;0.004;0.003
79,4;-0.1239;0.006;0.008;0.003;0.003
79,5;-0.1228;0.006;0.007;0.003;0.003
79,6;-0.1229;0.006;0.007;0.003;0.003
79,7;-0.1214;0.006;0.007;0.003;0.003
79,8;-0.1211;0.006;0.007;0.004;0.004
79,9;-0.1203;0.005;0.007;0.004;0.004
80;-0.1203;0.005;0.007;0.004;0.004
80,1;-0.1206;0.005;0.007;0.004;0.004
80,2;-0.12;0.005;0.007;0.004;0.004
80,3;-0.1204;0.005;0.007;0.004;0.004
80,4;-0.12;0.005;0.007;0.004;0.004
80,5;-0.1195;0.004;0.007;0.004;0.004
80,6;-0.1193;0.004;0.007;0.004;0.004
80,7;-0.119;0.004;0.007;0.004;0.004
80,8;-0.1192;0.004;0.008;0.004;0.004
80,9;-0.1187;0.004;0.009;0.004;0.004
81;-0.12;0.004;0.01;0.004;0.004
81,1;-0.1207;0.004;0.011;0.004;0.004
81,2;-0.1213;0.004;0.012;0.004;0.005
81,3;-0.1218;0.004;0.012;0.004;0.005
81,4;-0.1234;0.003;0.013;0.004;0.005
81,5;-0.1234;0.004;0.014;0.004;0.005
81,6;-0.1228;0.004;0.015;0.004;0.005
81,7;-0.1225;0.004;0.015;0.004;0.005
81,8;-0.1217;0.004;0.016;0.004;0.005
81,9;-0.1214;0.004;0.017;0.004;0.005
82;-0.1217;0.004;0.018;0.004;0.005
82,1;-0.1206;0.004;0.019;0.004;0.004
82,2;-0.1196;0.004;0.021;0.005;0.004
82,3;-0.1194;0.005;0.022;0.005;0.004
82,4;-0.1184;0.005;0.023;0.005;0.004
82,5;-0.118;0.006;0.023;0.005;0.004
82,6;-0.117;0.007;0.023;0.006;0.004
82,7;-0.117;0.007;0.024;0.006;0.004
82,8;-0.1161;0.007;0.025;0.006;0.004
82,9;-0.1161;0.007;0.026;0.006;0.004
83;-0.118;0.007;0.027;0.006;0.004
83,1;-0.1185;0.007;0.029;0.006;0.005
83,2;-0.1181;0.007;0.029;0.006;0.005
83,3;-0.1172;0.007;0.03;0.006;0.005
83,4;-0.1173;0.007;0.031;0.006;0.004
83,5;-0.1171;0.006;0.032;0.006;0.004
83,6;-0.1179;0.006;0.033;0.006;0.003
83,7;-0.1183;0.006;0.034;0.006;0.003
83,8;-0.1196;0.006;0.035;0.006;0.003
83,9;-0.1188;0.006;0.036;0.006;0.003
84;-0.1201;0.006;0.036;0.006;0.003
84,1;-0.1195;0.006;0.037;0.006;0.003
84,2;-0.1204;0.006;0.038;0.006;0.003
84,3;-0.1219;0.006;0.039;0.006;0.003
84,4;-0.1212;0.006;0.041;0.006;0.004
84,5;-0.1192;0.006;0.042;0.006;0.004
84,6;-0.1187;0.006;0.043;0.006;0.004
84,7;-0.1187;0.006;0.044;0.006;0.004
84,8;-0.1181;0.006;0.046;0.006;0.004
84,9;-0.1171;0.006;0.047;0.006;0.004
85;-0.1163;0.007;0.047;0.006;0.004
85,1;-0.1153;0.007;0.048;0.006;0.004
85,2;-0.1143;0.007;0.049;0.006;0.004
85,3;-0.1125;0.007;0.051;0.006;0.004
85,4;-0.1135;0.007;0.052;0.006;0.004
85,5;-0.114;0.007;0.053;0.006;0.004
85,6;-0.1141;0.007;0.054;0.006;0.004
85,7;-0.1146;0.007;0.056;0.006;0.004
85,8;-0.114;0.007;0.057;0.005;0.004
85,9;-0.1129;0.007;0.058;0.005;0.004
86;-0.1123;0.007;0.058;0.005;0.004
86,1;-0.1123;0.007;0.059;0.005;0.004
86,2;-0.1132;0.007;0.061;0.005;0.005
86,3;-0.1141;0.007;0.062;0.005;0.005
86,4;-0.1142;0.007;0.063;0.005;0.006
86,5;-0.1151;0.007;0.065;0.005;0.006
86,6;-0.1159;0.007;0.066;0.005;0.006
86,7;-0.1168;0.007;0.067;0.005;0.006
86,8;-0.117;0.007;0.069;0.005;0.006
86,9;-0.1176;0.007;0.07;0.005;0.006
87;-0.1182;0.007;0.07;0.005;0.006
87,1;-0.1189;0.008;0.071;0.005;0.006
87,2;-0.1182;0.008;0.073;0.005;0.006
87,3;-0.1189;0.008;0.074;0.004;0.006
87,4;-0.1195;0.008;0.076;0.004;0.006
87,5;-0.1194;0.009;0.077;0.004;0.006
87,6;-0.1189;0.009;0.078;0.005;0.006
87,7;-0.1183;0.009;0.08;0.005;0.006
87,8;-0.1186;0.009;0.081;0.005;0.006
87,9;-0.1193;0.009;0.083;0.005;0.006
88;-0.12;0.009;0.083;0.005;0.006
88,1;-0.1198;0.009;0.084;0.005;0.006
88,2;-0.1188;0.009;0.086;0.005;0.006
88,3;-0.1175;0.009;0.087;0.005;0.006
88,4;-0.1185;0.008;0.089;0.005;0.006
88,5;-0.1179;0.008;0.09;0.005;0.006
88,6;-0.1184;0.008;0.092;0.006;0.006
88,7;-0.1189;0.008;0.093;0.005;0.006
88,8;-0.119;0.007;0.093;0.005;0.006
88,9;-0.1191;0.007;0.095;0.005;0.006
89;-0.1194;0.007;0.096;0.005;0.006
89,1;-0.1198;0.007;0.097;0.005;0.006
89,2;-0.1198;0.007;0.099;0.005;0.006
89,3;-0.1194;0.007;0.1;0.005;0.006
89,4;-0.1207;0.007;0.101;0.005;0.006
89,5;-0.1209;0.007;0.103;0.006;0.006
89,6;-0.12;0.007;0.104;0.006;0.006
89,7;-0.1204;0.007;0.106;0.006;0.006
89,8;-0.1205;0.007;0.108;0.005;0.006
89,9;-0.1205;0.007;0.109;0.005;0.006
90;-0.1204;0.007;0.111;0.005;0.007
90,1;-0.1208;0.008;0.112;0.005;0.007
90,2;-0.121;0.008;0.113;0.005;0.008
90,3;-0.1204;0.008;0.115;0.005;0.009
90,4;-0.1215;0.008;0.116;0.005;0.01
90,5;-0.12;0.008;0.118;0.005;0.011
90,6;-0.1212;0.008;0.119;0.005;0.012
90,7;-0.1226;0.008;0.12;0.005;0.012
90,8;-0.121;0.008;0.121;0.006;0.012
90,9;-0.1211;0.008;0.121;0.006;0.013
91;-0.1205;0.008;0.121;0.006;0.013
91,1;-0.1203;0.008;0.121;0.006;0.015
91,2;-0.1206;0.008;0.122;0.006;0.014
91,3;-0.1208;0.008;0.123;0.006;0.015
91,4;-0.1197;0.008;0.124;0.006;0.015
91,5;-0.1198;0.007;0.125;0.006;0.016
91,6;-0.12;0.007;0.125;0.006;0.017
91,7;-0.1202;0.007;0.126;0.006;0.017
91,8;-0.1207;0.007;0.126;0.006;0.018
91,9;-0.1203;0.007;0.126;0.006;0.019
92;-0.1204;0.008;0.127;0.006;0.019
92,1;-0.1215;0.008;0.128;0.007;0.02
92,2;-0.1215;0.008;0.127;0.006;0.021
92,3;-0.1203;0.007;0.128;0.006;0.022
92,4;-0.1209;0.007;0.128;0.006;0.022
92,5;-0.121;0.006;0.13;0.006;0.023
92,6;-0.1211;0.005;0.132;0.005;0.024
92,7;-0.1209;0.005;0.133;0.005;0.025
92,8;-0.1212;0.006;0.134;0.005;0.026
92,9;-0.1215;0.006;0.134;0.006;0.026
93;-0.1198;0.006;0.135;0.006;0.027
93,1;-0.1192;0.006;0.134;0.006;0.027
93,2;-0.1184;0.006;0.135;0.006;0.028
93,3;-0.1179;0.006;0.136;0.006;0.029
93,4;-0.1184;0.006;0.137;0.006;0.029
93,5;-0.1191;0.006;0.137;0.006;0.03
93,6;-0.1186;0.006;0.138;0.006;0.031
93,7;-0.1183;0.006;0.138;0.006;0.032
93,8;-0.1179;0.006;0.139;0.006;0.033
93,9;-0.1193;0.006;0.139;0.006;0.034
94;-0.1193;0.007;0.141;0.006;0.035
94,1;-0.1202;0.007;0.141;0.006;0.036
94,2;-0.1198;0.007;0.142;0.006;0.036
94,3;-0.1182;0.007;0.143;0.006;0.037
94,4;-0.1194;0.007;0.142;0.006;0.037
94,5;-0.1201;0.007;0.143;0.006;0.038
94,6;-0.1209;0.007;0.144;0.006;0.038
94,7;-0.1206;0.007;0.144;0.006;0.039
94,8;-0.1214;0.007;0.144;0.006;0.04
94,9;-0.1226;0.007;0.145;0.007;0.041
95;-0.1228;0.006;0.147;0.007;0.042
95,1;-0.1222;0.006;0.147;0.007;0.043
95,2;-0.1228;0.007;0.148;0.007;0.044
95,3;-0.1235;0.008;0.148;0.007;0.045
95,4;-0.1229;0.008;0.149;0.007;0.046
95,5;-0.1226;0.008;0.149;0.007;0.047
95,6;-0.1221;0.009;0.15;0.007;0.048
95,7;-0.1205;0.01;0.15;0.007;0.049
95,8;-0.1208;0.01;0.15;0.007;0.05
95,9;-0.1223;0.011;0.151;0.007;0.051
96;-0.1213;0.011;0.152;0.008;0.052
96,1;-0.1208;0.012;0.153;0.008;0.053
96,2;-0.1214;0.013;0.153;0.008;0.053
96,3;-0.1207;0.014;0.154;0.008;0.054
96,4;-0.1209;0.014;0.154;0.008;0.054
96,5;-0.1197;0.015;0.154;0.008;0.056
96,6;-0.1196;0.015;0.155;0.008;0.056
96,7;-0.1196;0.015;0.155;0.008;0.057
96,8;-0.12;0.016;0.155;0.008;0.058
96,9;-0.1211;0.016;0.156;0.008;0.059
97;-0.1214;0.017;0.157;0.008;0.06
97,1;-0.1214;0.017;0.158;0.008;0.061
97,2;-0.1205;0.018;0.158;0.009;0.062
97,3;-0.1198;0.019;0.158;0.009;0.063
97,4;-0.1192;0.02;0.158;0.009;0.063
97,5;-0.119;0.019;0.159;0.009;0.065
97,6;-0.1197;0.02;0.16;0.008;0.066
97,7;-0.1196;0.021;0.159;0.008;0.067
97,8;-0.119;0.022;0.16;0.008;0.068
97,9;-0.1184;0.023;0.16;0.008;0.069
98;-0.1188;0.023;0.161;0.009;0.07
98,1;-0.1193;0.024;0.162;0.009;0.071
98,2;-0.12;0.025;0.162;0.009;0.072
98,3;-0.1208;0.026;0.162;0.009;0.073
98,4;-0.1215;0.026;0.162;0.009;0.074
98,5;-0.1211;0.027;0.163;0.009;0.075
98,6;-0.1208;0.028;0.163;0.008;0.076
98,7;-0.1206;0.029;0.163;0.008;0.077
98,8;-0.1216;0.03;0.164;0.009;0.078
98,9;-0.1206;0.031;0.164;0.009;0.079
99;-0.1194;0.032;0.165;0.009;0.081
99,1;-0.1194;0.032;0.166;0.009;0.082
99,2;-0.1201;0.033;0.166;0.01;0.083
99,3;-0.1198;0.034;0.166;0.01;0.084
99,4;-0.1188;0.035;0.167;0.01;0.085
99,5;-0.1185;0.036;0.167;0.009;0.086
99,6;-0.1196;0.037;0.168;0.009;0.087
99,7;-0.1198;0.037;0.168;0.009;0.088
99,8;-0.1191;0.038;0.168;0.009;0.088
99,9;-0.1195;0.039;0.168;0.009;0.09
100;-0.1187;0.04;0.168;0.009;0.09
100,1;-0.1183;0.04;0.169;0.009;0.091
100,2;-0.1187;0.041;0.17;0.009;0.091
100,3;-0.1189;0.042;0.17;0.009;0.092
100,4;-0.118;0.042;0.171;0.009;0.092
100,5;-0.1195;0.043;0.171;0.009;0.092
100,6;-0.1184;0.044;0.171;0.009;0.092
100,7;-0.1169;0.045;0.172;0.009;0.093
100,8;-0.118;0.046;0.172;0.008;0.094
100,9;-0.1178;0.047;0.173;0.008;0.093
101;-0.1176;0.048;0.174;0.008;0.094
101,1;-0.1176;0.049;0.175;0.008;0.094
101,2;-0.1179;0.05;0.175;0.008;0.095
101,3;-0.1181;0.051;0.176;0.008;0.095
101,4;-0.1184;0.052;0.176;0.008;0.097
101,5;-0.1191;0.053;0.176;0.008;0.097
101,6;-0.1189;0.054;0.177;0.008;0.097
101,7;-0.1182;0.055;0.177;0.008;0.098
101,8;-0.1179;0.056;0.178;0.008;0.098
101,9;-0.1185;0.057;0.179;0.008;0.099
102;-0.1186;0.057;0.179;0.008;0.1
102,1;-0.1174;0.058;0.178;0.007;0.101
102,2;-0.1173;0.059;0.179;0.007;0.101
102,3;-0.1187;0.06;0.179;0.007;0.102
102,4;-0.1176;0.061;0.18;0.007;0.103
102,5;-0.1172;0.062;0.18;0.007;0.103
102,6;-0.1173;0.063;0.18;0.007;0.104
102,7;-0.1172;0.064;0.18;0.007;0.104
102,8;-0.1181;0.064;0.18;0.007;0.105
102,9;-0.1183;0.065;0.181;0.006;0.106
103;-0.1183;0.066;0.181;0.007;0.107
103,1;-0.1182;0.068;0.182;0.007;0.107
103,2;-0.1193;0.069;0.182;0.007;0.107
103,3;-0.1203;0.07;0.182;0.007;0.108
103,4;-0.1198;0.071;0.182;0.007;0.109
103,5;-0.1197;0.072;0.183;0.007;0.109
103,6;-0.1191;0.073;0.183;0.007;0.11
103,7;-0.1192;0.074;0.183;0.007;0.11
103,8;-0.1177;0.075;0.182;0.007;0.11
103,9;-0.117;0.076;0.183;0.007;0.111
104;-0.1162;0.076;0.183;0.007;0.111
104,1;-0.1168;0.077;0.184;0.008;0.112
104,2;-0.1175;0.078;0.184;0.008;0.113
104,3;-0.1173;0.079;0.184;0.008;0.114
104,4;-0.1153;0.08;0.185;0.008;0.114
104,5;-0.1154;0.081;0.185;0.009;0.114
104,6;-0.115;0.082;0.185;0.009;0.116
104,7;-0.1152;0.083;0.186;0.009;0.117
104,8;-0.1141;0.084;0.186;0.009;0.117
104,9;-0.1136;0.086;0.186;0.008;0.118
105;-0.1129;0.087;0.186;0.008;0.118
105,1;-0.1134;0.088;0.187;0.008;0.119
105,2;-0.1126;0.088;0.187;0.008;0.119
105,3;-0.1136;0.088;0.187;0.009;0.12
105,4;-0.1136;0.09;0.187;0.009;0.12
105,5;-0.1147;0.091;0.188;0.009;0.121
105,6;-0.1146;0.091;0.188;0.009;0.122
105,7;-0.1156;0.092;0.188;0.009;0.122
105,8;-0.1152;0.093;0.189;0.009;0.123
105,9;-0.1145;0.093;0.189;0.009;0.123
106;-0.115;0.094;0.189;0.008;0.124
106,1;-0.1147;0.094;0.189;0.008;0.124
106,2;-0.1141;0.095;0.189;0.008;0.125
106,3;-0.114;0.095;0.189;0.008;0.125
106,4;-0.1139;0.096;0.19;0.008;0.126
106,5;-0.1143;0.097;0.19;0.008;0.125
106,6;-0.1137;0.098;0.19;0.008;0.127
106,7;-0.1133;0.1;0.191;0.008;0.127
106,8;-0.1134;0.1;0.191;0.008;0.128
106,9;-0.1124;0.101;0.191;0.008;0.129
107;-0.1131;0.101;0.191;0.008;0.129
107,1;-0.1126;0.102;0.191;0.008;0.13
107,2;-0.1146;0.102;0.191;0.007;0.13
107,3;-0.1157;0.103;0.192;0.007;0.131
107,4;-0.1149;0.103;0.192;0.007;0.133
107,5;-0.1151;0.104;0.193;0.007;0.132
107,6;-0.1146;0.104;0.193;0.007;0.133
107,7;-0.1146;0.104;0.194;0.007;0.133
107,8;-0.115;0.104;0.194;0.007;0.134
107,9;-0.1144;0.104;0.194;0.007;0.134
108;-0.1141;0.106;0.194;0.006;0.135
108,1;-0.1133;0.106;0.194;0.006;0.136
108,2;-0.1125;0.107;0.194;0.006;0.137
108,3;-0.1119;0.107;0.195;0.006;0.137
108,4;-0.1124;0.108;0.195;0.006;0.138
108,5;-0.1125;0.108;0.195;0.006;0.138
108,6;-0.1119;0.108;0.195;0.006;0.139
108,7;-0.1112;0.109;0.196;0.006;0.139
108,8;-0.1097;0.109;0.196;0.005;0.14
108,9;-0.1103;0.109;0.196;0.005;0.141
109;-0.1113;0.109;0.196;0.005;0.14
109,1;-0.1109;0.111;0.196;0.005;0.141
109,2;-0.1111;0.111;0.196;0.004;0.142
109,3;-0.1099;0.111;0.197;0.004;0.143
109,4;-0.1101;0.112;0.197;0.004;0.143
109,5;-0.1098;0.112;0.197;0.004;0.144
109,6;-0.1094;0.112;0.197;0.004;0.145
109,7;-0.1091;0.114;0.197;0.004;0.145
109,8;-0.1102;0.114;0.197;0.004;0.146
109,9;-0.1103;0.114;0.198;0.004;0.146
110;-0.1117;0.115;0.198;0.004;0.147
110,1;-0.1114;0.115;0.198;0.004;0.147
110,2;-0.1111;0.115;0.199;0.004;0.148
110,3;-0.1115;0.116;0.199;0.004;0.148
110,4;-0.1112;0.117;0.198;0.004;0.149
110,5;-0.1107;0.117;0.198;0.004;0.149
110,6;-0.1109;0.117;0.199;0.004;0.15
110,7;-0.1116;0.117;0.199;0.004;0.151
110,8;-0.1117;0.117;0.2;0.004;0.152
110,9;-0.1112;0.117;0.2;0.004;0.154
111;-0.1114;0.118;0.2;0.004;0.155
111,1;-0.1108;0.118;0.2;0.005;0.155
111,2;-0.1098;0.119;0.2;0.005;0.155
111,3;-0.1082;0.119;0.2;0.005;0.156
111,4;-0.1075;0.119;0.2;0.006;0.156
111,5;-0.1073;0.12;0.2;0.006;0.157
111,6;-0.1085;0.12;0.2;0.006;0.157
111,7;-0.1077;0.121;0.2;0.006;0.158
111,8;-0.1068;0.121;0.201;0.007;0.159
111,9;-0.1055;0.122;0.201;0.007;0.158
112;-0.1049;0.122;0.201;0.007;0.159
112,1;-0.1055;0.123;0.202;0.007;0.159
112,2;-0.1043;0.123;0.202;0.007;0.16
112,3;-0.1039;0.124;0.202;0.007;0.16
112,4;-0.1044;0.124;0.202;0.007;0.161
112,5;-0.1041;0.125;0.202;0.007;0.162
112,6;-0.1041;0.126;0.202;0.008;0.161
112,7;-0.104;0.126;0.203;0.008;0.162
112,8;-0.1023;0.126;0.203;0.008;0.162
112,9;-0.1016;0.127;0.203;0.008;0.163
113;-0.1007;0.127;0.203;0.007;0.163
113,1;-0.1016;0.127;0.203;0.007;0.164
113,2;-0.1006;0.128;0.203;0.007;0.164
113,3;-0.0993;0.128;0.203;0.007;0.164
113,4;-0.0983;0.129;0.203;0.007;0.165
113,5;-0.0975;0.129;0.203;0.007;0.166
113,6;-0.0973;0.13;0.203;0.007;0.166
113,7;-0.0962;0.131;0.203;0.007;0.166
113,8;-0.0964;0.131;0.204;0.007;0.167
113,9;-0.0963;0.132;0.204;0.007;0.167
114;-0.0935;0.132;0.204;0.007;0.168
114,1;-0.0918;0.133;0.205;0.006;0.168
114,2;-0.0906;0.133;0.205;0.006;0.169
114,3;-0.09;0.134;0.205;0.006;0.168
114,4;-0.0898;0.134;0.205;0.006;0.169
114,5;-0.0888;0.135;0.205;0.005;0.17
114,6;-0.0866;0.136;0.205;0.005;0.17
114,7;-0.0854;0.136;0.205;0.005;0.17
114,8;-0.0849;0.137;0.205;0.005;0.171
114,9;-0.0831;0.136;0.205;0.005;0.171
115;-0.0814;0.137;0.206;0.005;0.172
115,1;-0.0795;0.137;0.206;0.005;0.171
115,2;-0.0783;0.138;0.206;0.005;0.172
115,3;-0.0757;0.138;0.206;0.004;0.172
115,4;-0.0747;0.138;0.206;0.004;0.173
115,5;-0.0727;0.138;0.206;0.004;0.173
115,6;-0.072;0.139;0.206;0.004;0.173
115,7;-0.0697;0.139;0.206;0.004;0.174
115,8;-0.0682;0.14;0.207;0.005;0.174
115,9;-0.0662;0.14;0.207;0.005;0.175
116;-0.0649;0.141;0.207;0.005;0.175
116,1;-0.0638;0.141;0.207;0.005;0.175
116,2;-0.0638;0.141;0.207;0.005;0.175
116,3;-0.063;0.142;0.207;0.005;0.176
116,4;-0.0611;0.143;0.207;0.005;0.176
116,5;-0.0598;0.142;0.207;0.005;0.177
116,6;-0.0586;0.143;0.208;0.005;0.177
116,7;-0.0559;0.143;0.208;0.005;0.178
116,8;-0.0543;0.143;0.208;0.005;0.178
116,9;-0.0527;0.144;0.208;0.005;0.178
117;-0.0504;0.145;0.208;0.005;0.178
117,1;-0.0497;0.145;0.208;0.005;0.178
117,2;-0.0478;0.145;0.208;0.005;0.179
117,3;-0.0445;0.145;0.208;0.005;0.179
117,4;-0.0447;0.145;0.209;0.005;0.179
117,5;-0.0435;0.146;0.208;0.005;0.18
117,6;-0.0411;0.147;0.208;0.005;0.18
117,7;-0.0403;0.147;0.208;0.005;0.181
117,8;-0.0377;0.148;0.208;0.006;0.181
117,9;-0.0356;0.149;0.208;0.006;0.182
118;-0.0342;0.148;0.208;0.006;0.182
118,1;-0.0331;0.149;0.209;0.006;0.181
118,2;-0.0315;0.149;0.209;0.006;0.182
118,3;-0.0294;0.149;0.209;0.006;0.183
118,4;-0.0274;0.15;0.209;0.006;0.183
118,5;-0.0268;0.151;0.209;0.006;0.184
118,6;-0.025;0.152;0.209;0.006;0.183
118,7;-0.0241;0.152;0.209;0.006;0.184
118,8;-0.0229;0.152;0.209;0.006;0.184
118,9;-0.0212;0.153;0.21;0.006;0.184
119;-0.0204;0.154;0.21;0.006;0.185
119,1;-0.019;0.153;0.21;0.006;0.185
119,2;-0.0167;0.154;0.21;0.006;0.185
119,3;-0.0166;0.155;0.21;0.006;0.185
119,4;-0.014;0.154;0.21;0.006;0.186
119,5;-0.0133;0.155;0.211;0.006;0.186
119,6;-0.0111;0.156;0.211;0.006;0.186
119,7;-0.0104;0.156;0.211;0.006;0.187
119,8;-0.0088;0.156;0.211;0.006;0.187
119,9;-0.0062;0.157;0.211;0.006;0.187
120;-0.0041;0.157;0.211;0.006;0.187
120,1;-0.0025;0.158;0.211;0.006;0.188
120,2;0.0005;0.159;0.211;0.006;0.188
120,3;0.0024;0.159;0.211;0.006;0.188
120,4;0.005;0.159;0.212;0.006;0.188
120,5;0.0058;0.16;0.212;0.006;0.189
120,6;0.0088;0.161;0.212;0.006;0.189
120,7;0.0114;0.161;0.212;0.006;0.189
120,8;0.013;0.162;0.211;0.006;0.189
120,9;0.0152;0.163;0.212;0.006;0.189
121;0.0171;0.163;0.212;0.006;0.189
121,1;0.0175;0.164;0.212;0.005;0.189
121,2;0.0199;0.163;0.212;0.005;0.19
121,3;0.0208;0.164;0.212;0.005;0.19
121,4;0.0233;0.165;0.212;0.004;0.19
121,5;0.0245;0.165;0.213;0.004;0.19
121,6;0.0273;0.166;0.213;0.004;0.191
121,7;0.0269;0.165;0.213;0.004;0.191
121,8;0.0272;0.166;0.212;0.003;0.191
121,9;0.0282;0.166;0.212;0.003;0.192
122;0.0293;0.167;0.212;0.003;0.192
122,1;0.032;0.167;0.213;0.003;0.192
122,2;0.0331;0.168;0.213;0.003;0.192
122,3;0.0344;0.168;0.213;0.003;0.192
122,4;0.0365;0.168;0.213;0.003;0.192
122,5;0.0368;0.168;0.213;0.003;0.192
122,6;0.0391;0.168;0.213;0.002;0.194
122,7;0.0412;0.169;0.212;0.002;0.194
122,8;0.0431;0.17;0.213;0.002;0.193
122,9;0.0437;0.169;0.213;0.002;0.193
123;0.045;0.17;0.213;0.002;0.194
123,1;0.0472;0.17;0.213;0.002;0.194
123,2;0.049;0.17;0.213;0.002;0.195
123,3;0.0503;0.171;0.213;0.002;0.195
123,4;0.0512;0.17;0.214;0.002;0.195
123,5;0.0536;0.171;0.214;0.002;0.195
123,6;0.0557;0.171;0.214;0.002;0.195
123,7;0.0572;0.171;0.214;0.002;0.196
123,8;0.0585;0.172;0.214;0.002;0.196
123,9;0.0606;0.172;0.214;0.002;0.196
124;0.0606;0.173;0.214;0.002;0.196
124,1;0.0622;0.172;0.214;0.002;0.196
124,2;0.0639;0.173;0.214;0.002;0.196
124,3;0.0651;0.173;0.214;0.002;0.197
124,4;0.0659;0.174;0.214;0.002;0.197
124,5;0.0676;0.174;0.214;0.002;0.197
124,6;0.0669;0.173;0.214;0.002;0.197
124,7;0.068;0.174;0.215;0.002;0.198
124,8;0.0698;0.174;0.215;0.002;0.198
124,9;0.0714;0.175;0.215;0.002;0.198
125;0.0716;0.175;0.214;0.002;0.198
125,1;0.0725;0.176;0.214;0.002;0.199
125,2;0.0741;0.176;0.214;0.002;0.199
125,3;0.0755;0.177;0.215;0.002;0.199
125,4;0.0773;0.177;0.215;0.002;0.199
125,5;0.0781;0.178;0.215;0.002;0.199
125,6;0.0798;0.177;0.215;0.002;0.199
125,7;0.0808;0.177;0.215;0.002;0.199
125,8;0.0819;0.177;0.214;0.001;0.199
125,9;0.0811;0.178;0.214;0.001;0.199
126;0.0821;0.178;0.215;0.001;0.199
126,1;0.0838;0.179;0.215;0.001;0.2
126,2;0.0863;0.179;0.215;0.001;0.201
126,3;0.087;0.179;0.215;0.001;0.201
126,4;0.0876;0.179;0.215;0.001;0.201
126,5;0.0887;0.18;0.215;0.001;0.201
126,6;0.0894;0.179;0.215;0.001;0.201
126,7;0.0902;0.179;0.215;0.001;0.201
126,8;0.0915;0.18;0.215;0.001;0.201
126,9;0.0927;0.18;0.215;0.001;0.201
127;0.0934;0.18;0.215;0.001;0.202
127,1;0.0945;0.18;0.215;0.001;0.202
127,2;0.096;0.181;0.215;0.001;0.202
127,3;0.0959;0.181;0.216;0.001;0.203
127,4;0.0973;0.182;0.215;0.001;0.203
127,5;0.0977;0.182;0.215;0.001;0.203
127,6;0.0982;0.182;0.215;0.001;0.203
127,7;0.1003;0.183;0.215;0.001;0.203
127,8;0.1;0.183;0.216;0.0;0.203
127,9;0.1;0.182;0.216;0.0;0.203
128;0.1015;0.183;0.216;0.0;0.203
128,1;0.1017;0.183;0.215;0.0;0.204
128,2;0.1023;0.183;0.215;0.0;0.203
128,3;0.1027;0.184;0.215;0.0;0.203
128,4;0.1042;0.184;0.216;0.0;0.204
128,5;0.1062;0.184;0.216;0.0;0.204
128,6;0.106;0.184;0.216;0.0;0.205
128,7;0.1077;0.184;0.216;0.0;0.205
128,8;0.109;0.185;0.216;0.0;0.205
128,9;0.1098;0.184;0.215;0.0;0.205
129;0.1117;0.184;0.215;0.0;0.205
129,1;0.1124;0.185;0.216;0.0;0.205
129,2;0.1136;0.185;0.216;0.0;0.205
129,3;0.1152;0.185;0.216;0.0;0.205
129,4;0.1157;0.186;0.216;0.0;0.206
129,5;0.1173;0.186;0.215;0.0;0.206
129,6;0.1166;0.186;0.215;0.0;0.206
129,7;0.1182;0.186;0.216;0.0;0.206
129,8;0.1192;0.187;0.216;0.0;0.206
129,9;0.1196;0.187;0.216;0.0;0.206
130;0.1212;0.187;0.216;0.0;0.206
130,1;0.1219;0.187;0.216;0.0;0.206
130,2;0.1215;0.187;0.215;0.001;0.206
130,3;0.1223;0.187;0.215;0.001;0.206
130,4;0.1222;0.188;0.216;0.001;0.207
130,5;0.1239;0.188;0.216;0.001;0.207
130,6;0.124;0.188;0.216;0.001;0.207
130,7;0.1243;0.189;0.216;0.001;0.207
130,8;0.1256;0.189;0.216;0.001;0.207
130,9;0.1258;0.189;0.215;0.001;0.207
131;0.1271;0.189;0.216;0.001;0.207
131,1;0.1287;0.189;0.216;0.001;0.207
131,2;0.1288;0.19;0.216;0.001;0.207
131,3;0.1298;0.19;0.216;0.001;0.208
131,4;0.1298;0.19;0.216;0.001;0.208
131,5;0.1313;0.19;0.215;0.002;0.208
131,6;0.1307;0.19;0.216;0.002;0.208
131,7;0.1328;0.19;0.216;0.002;0.208
131,8;0.134;0.19;0.216;0.002;0.208
131,9;0.1346;0.19;0.216;0.002;0.209
132;0.1361;0.19;0.216;0.002;0.209
132,1;0.1368;0.19;0.215;0.003;0.209
132,2;0.1368;0.19;0.216;0.003;0.209
132,3;0.1383;0.19;0.216;0.003;0.209
132,4;0.139;0.191;0.216;0.003;0.209
132,5;0.1406;0.191;0.216;0.003;0.209
132,6;0.1408;0.191;0.216;0.003;0.209
132,7;0.1411;0.191;0.216;0.004;0.209
132,8;0.1404;0.191;0.216;0.004;0.21
132,9;0.1424;0.192;0.216;0.004;0.21
133;0.1427;0.192;0.216;0.004;0.209
133,1;0.1438;0.192;0.216;0.004;0.209
133,2;0.1442;0.192;0.216;0.004;0.209
133,3;0.1438;0.192;0.216;0.004;0.209
133,4;0.145;0.193;0.216;0.004;0.209
133,5;0.1453;0.193;0.216;0.004;0.21
133,6;0.1453;0.193;0.216;0.005;0.21
133,7;0.1455;0.193;0.216;0.005;0.21
133,8;0.1469;0.193;0.216;0.005;0.21
133,9;0.1469;0.193;0.216;0.005;0.21
134;0.1471;0.193;0.217;0.005;0.21
134,1;0.1476;0.194;0.216;0.006;0.21
134,2;0.1479;0.194;0.216;0.006;0.211
134,3;0.1482;0.194;0.216;0.006;0.211
134,4;0.1497;0.194;0.216;0.006;0.211
134,5;0.1501;0.194;0.216;0.007;0.211
134,6;0.1513;0.195;0.217;0.008;0.211
134,7;0.1518;0.195;0.216;0.008;0.21
134,8;0.1521;0.195;0.216;0.009;0.21
134,9;0.1525;0.195;0.216;0.01;0.211
135;0.1537;0.195;0.216;0.01;0.211
135,1;0.1538;0.195;0.216;0.011;0.211
135,2;0.1537;0.195;0.217;0.011;0.211
135,3;0.1534;0.195;0.216;0.012;0.211
135,4;0.1537;0.195;0.216;0.012;0.211
135,5;0.1549;0.195;0.216;0.013;0.211
135,6;0.1553;0.197;0.216;0.013;0.212
135,7;0.1555;0.197;0.216;0.014;0.212
135,8;0.1558;0.197;0.217;0.014;0.212
135,9;0.1571;0.197;0.217;0.015;0.212
136;0.1576;0.197;0.216;0.015;0.212
136,1;0.1577;0.197;0.216;0.016;0.212
136,2;0.1581;0.197;0.216;0.016;0.211
136,3;0.1591;0.197;0.216;0.017;0.212
136,4;0.1594;0.197;0.217;0.018;0.212
136,5;0.1597;0.197;0.217;0.018;0.212
136,6;0.1606;0.198;0.216;0.019;0.212
136,7;0.1604;0.198;0.216;0.019;0.212
136,8;0.1608;0.198;0.216;0.02;0.212
136,9;0.1609;0.198;0.216;0.02;0.212
137;0.1613;0.198;0.217;0.021;0.212
137,1;0.1626;0.198;0.217;0.021;0.213
137,2;0.1627;0.198;0.217;0.022;0.213
137,3;0.1632;0.198;0.216;0.022;0.212
137,4;0.1637;0.198;0.216;0.023;0.212
137,5;0.165;0.198;0.216;0.024;0.212
137,6;0.1648;0.198;0.217;0.024;0.212
137,7;0.1649;0.198;0.217;0.025;0.212
137,8;0.1655;0.198;0.216;0.026;0.213
137,9;0.1659;0.199;0.216;0.026;0.213
138;0.1664;0.199;0.216;0.027;0.213
138,1;0.1678;0.199;0.217;0.028;0.213
138,2;0.1679;0.199;0.217;0.028;0.213
138,3;0.1682;0.199;0.217;0.029;0.213
138,4;0.1682;0.199;0.216;0.029;0.213
138,5;0.1694;0.199;0.216;0.03;0.213
138,6;0.1706;0.199;0.216;0.031;0.213
138,7;0.1708;0.199;0.217;0.031;0.213
138,8;0.1713;0.199;0.217;0.032;0.213
138,9;0.1716;0.2;0.217;0.032;0.213
139;0.1718;0.2;0.217;0.033;0.213
139,1;0.1723;0.2;0.216;0.034;0.214
139,2;0.1725;0.2;0.216;0.034;0.214
139,3;0.1724;0.2;0.217;0.035;0.214
139,4;0.1727;0.2;0.217;0.035;0.213
139,5;0.1729;0.2;0.217;0.036;0.213
139,6;0.1742;0.201;0.217;0.036;0.213
139,7;0.1747;0.201;0.216;0.037;0.214
139,8;0.1752;0.201;0.216;0.038;0.214
139,9;0.1754;0.201;0.217;0.039;0.214
140;0.1754;0.201;0.217;0.039;0.214
140,1;0.1768;0.201;0.217;0.04;0.214
140,2;0.1773;0.201;0.217;0.04;0.214
140,3;0.1784;0.201;0.217;0.04;0.214
140,4;0.1783;0.201;0.216;0.041;0.214
140,5;0.1784;0.201;0.217;0.042;0.214
140,6;0.1786;0.201;0.217;0.043;0.214
140,7;0.179;0.201;0.217;0.044;0.214
140,8;0.1793;0.201;0.217;0.044;0.214
140,9;0.1796;0.201;0.217;0.045;0.215
141;0.1797;0.201;0.216;0.046;0.215
141,1;0.1799;0.201;0.217;0.046;0.215
141,2;0.1811;0.201;0.217;0.047;0.215
141,3;0.1812;0.201;0.217;0.048;0.214
141,4;0.1814;0.201;0.217;0.048;0.214
141,5;0.1818;0.201;0.217;0.048;0.214
141,6;0.1832;0.201;0.216;0.049;0.214
141,7;0.1833;0.202;0.217;0.05;0.215
141,8;0.1837;0.203;0.217;0.05;0.215
141,9;0.1839;0.203;0.217;0.051;0.214
142;0.1838;0.203;0.217;0.052;0.214
142,1;0.1837;0.203;0.217;0.051;0.214
142,2;0.1842;0.203;0.216;0.052;0.214
142,3;0.1843;0.203;0.217;0.053;0.214
142,4;0.1855;0.203;0.217;0.054;0.215
142,5;0.1859;0.203;0.217;0.055;0.215
142,6;0.1861;0.203;0.217;0.055;0.214
142,7;0.1864;0.203;0.217;0.055;0.214
142,8;0.1872;0.203;0.217;0.056;0.214
142,9;0.1872;0.203;0.217;0.057;0.214
143;0.1872;0.203;0.217;0.058;0.215
143,1;0.1875;0.203;0.217;0.059;0.215
143,2;0.1875;0.203;0.217;0.06;0.215
143,3;0.1898;0.203;0.217;0.06;0.215
143,4;0.1899;0.203;0.217;0.061;0.215
143,5;0.1899;0.203;0.217;0.062;0.214
143,6;0.19;0.203;0.217;0.062;0.215
143,7;0.1902;0.204;0.217;0.063;0.215
143,8;0.1901;0.204;0.217;0.064;0.215
143,9;0.1907;0.204;0.217;0.065;0.215
144;0.1909;0.204;0.217;0.065;0.215
144,1;0.191;0.204;0.217;0.065;0.215
144,2;0.1922;0.204;0.217;0.066;0.215
144,3;0.1925;0.204;0.217;0.067;0.215
144,4;0.1923;0.204;0.217;0.068;0.215
144,5;0.1925;0.204;0.217;0.067;0.215
144,6;0.1926;0.204;0.217;0.067;0.215
144,7;0.1929;0.204;0.217;0.068;0.215
144,8;0.1928;0.204;0.217;0.068;0.216
144,9;0.1928;0.204;0.217;0.068;0.215
145;0.1928;0.204;0.217;0.069;0.215
145,1;0.1939;0.204;0.217;0.069;0.215
145,2;0.1941;0.204;0.217;0.07;0.215
145,3;0.1946;0.204;0.217;0.07;0.215
145,4;0.1948;0.204;0.217;0.071;0.215
145,5;0.1949;0.204;0.217;0.071;0.216
145,6;0.1949;0.204;0.217;0.072;0.215
145,7;0.1948;0.203;0.217;0.072;0.215
145,8;0.195;0.204;0.217;0.072;0.215
145,9;0.1962;0.204;0.217;0.072;0.215
146;0.1964;0.204;0.217;0.073;0.215
146,1;0.1962;0.204;0.217;0.073;0.216
146,2;0.1962;0.204;0.217;0.073;0.216
146,3;0.1965;0.204;0.217;0.074;0.215
146,4;0.1968;0.204;0.217;0.074;0.215
146,5;0.1971;0.204;0.217;0.074;0.215
146,6;0.1971;0.204;0.217;0.074;0.215
146,7;0.1984;0.204;0.217;0.075;0.216
146,8;0.1985;0.204;0.217;0.075;0.216
146,9;0.1987;0.204;0.217;0.076;0.216
147;0.1986;0.204;0.217;0.076;0.216
147,1;0.1987;0.204;0.217;0.077;0.215
147,2;0.1988;0.204;0.217;0.077;0.215
147,3;0.1989;0.205;0.217;0.078;0.216
147,4;0.1987;0.205;0.217;0.078;0.216
147,5;0.1999;0.205;0.218;0.078;0.216
147,6;0.2003;0.205;0.217;0.078;0.216
147,7;0.2004;0.205;0.217;0.078;0.216
147,8;0.2005;0.205;0.217;0.078;0.215
147,9;0.2007;0.205;0.217;0.079;0.216
148;0.2007;0.205;0.217;0.079;0.216
148,1;0.2005;0.205;0.217;0.079;0.216
148,2;0.2018;0.205;0.217;0.08;0.216
148,3;0.2018;0.205;0.217;0.08;0.216
148,4;0.2021;0.205;0.217;0.082;0.216
148,5;0.201;0.205;0.217;0.082;0.216
148,6;0.2011;0.205;0.217;0.082;0.216
148,7;0.2014;0.206;0.217;0.083;0.216
148,8;0.2014;0.206;0.217;0.083;0.216
148,9;0.2025;0.206;0.217;0.084;0.216
149;0.2027;0.206;0.217;0.084;0.217
149,1;0.2028;0.206;0.217;0.084;0.216
149,2;0.2028;0.206;0.217;0.085;0.216
149,3;0.2029;0.206;0.217;0.085;0.216
149,4;0.2029;0.206;0.217;0.086;0.216
149,5;0.2031;0.206;0.217;0.086;0.216
149,6;0.2042;0.205;0.217;0.087;0.217
149,7;0.2042;0.205;0.217;0.087;0.216
149,8;0.2043;0.205;0.217;0.087;0.216
149,9;0.2043;0.205;0.217;0.087;0.216
150;0.2044;0.205;0.217;0.088;0.216
150,1;0.2034;0.206;0.217;0.088;0.216
150,2;0.2034;0.206;0.217;0.088;0.217
150,3;0.2045;0.206;0.217;0.089;0.217
150,4;0.2049;0.206;0.217;0.09;0.216
150,5;0.2048;0.206;0.217;0.09;0.216
150,6;0.2048;0.206;0.217;0.09;0.216
150,7;0.2049;0.206;0.217;0.09;0.216
150,8;0.2049;0.206;0.217;0.091;0.217
150,9;0.2061;0.206;0.217;0.091;0.216
151;0.2063;0.206;0.217;0.091;0.216
151,1;0.2065;0.206;0.217;0.093;0.216
151,2;0.2057;0.206;0.217;0.093;0.216
151,3;0.2057;0.206;0.217;0.092;0.216
151,4;0.2056;0.206;0.217;0.094;0.217
151,5;0.2056;0.206;0.217;0.094;0.217
151,6;0.2066;0.206;0.217;0.094;0.217
151,7;0.2068;0.207;0.217;0.094;0.216
151,8;0.2067;0.206;0.217;0.096;0.216
151,9;0.2068;0.206;0.217;0.096;0.216
152;0.207;0.206;0.217;0.096;0.216
152,1;0.207;0.206;0.217;0.097;0.217
152,2;0.207;0.206;0.217;0.098;0.217
152,3;0.207;0.206;0.217;0.098;0.217
152,4;0.207;0.206;0.217;0.098;0.216
152,5;0.207;0.206;0.217;0.099;0.216
152,6;0.2069;0.206;0.217;0.1;0.216
152,7;0.207;0.206;0.217;0.1;0.217
152,8;0.2069;0.206;0.217;0.1;0.217
152,9;0.2069;0.206;0.217;0.1;0.217
153;0.2071;0.206;0.217;0.1;0.216
153,1;0.2081;0.207;0.217;0.1;0.216
153,2;0.2082;0.207;0.217;0.101;0.217
153,3;0.2071;0.207;0.217;0.102;0.217
153,4;0.2071;0.207;0.217;0.102;0.217
153,5;0.2072;0.207;0.217;0.103;0.217
153,6;0.2073;0.207;0.217;0.103;0.216
153,7;0.2083;0.206;0.217;0.103;0.216
153,8;0.2085;0.206;0.217;0.103;0.217
153,9;0.2085;0.206;0.217;0.103;0.217
154;0.2086;0.206;0.217;0.104;0.217
154,1;0.2086;0.206;0.217;0.105;0.217
154,2;0.2077;0.206;0.217;0.105;0.216
154,3;0.2077;0.207;0.217;0.105;0.216
154,4;0.2089;0.207;0.217;0.106;0.217
154,5;0.2089;0.207;0.217;0.107;0.217
154,6;0.2091;0.207;0.217;0.107;0.217
154,7;0.2091;0.207;0.217;0.108;0.217
154,8;0.2093;0.207;0.217;0.108;0.216
154,9;0.2093;0.207;0.217;0.108;0.216
155;0.2103;0.207;0.217;0.108;0.216
155,1;0.2093;0.207;0.217;0.109;0.217
155,2;0.2095;0.207;0.217;0.109;0.217
155,3;0.2095;0.207;0.217;0.109;0.217
155,4;0.2095;0.207;0.217;0.109;0.217
155,5;0.2095;0.207;0.217;0.11;0.216
155,6;0.2095;0.207;0.217;0.11;0.217
155,7;0.2106;0.208;0.217;0.11;0.217
155,8;0.2106;0.207;0.217;0.112;0.217
155,9;0.2097;0.207;0.217;0.112;0.217
156;0.2097;0.207;0.217;0.112;0.217
156,1;0.2099;0.207;0.217;0.112;0.216
156,2;0.2099;0.207;0.217;0.114;0.217
156,3;0.2108;0.207;0.218;0.113;0.217
156,4;0.2108;0.207;0.217;0.114;0.217
156,5;0.2109;0.207;0.217;0.115;0.217
156,6;0.2111;0.207;0.217;0.115;0.217
156,7;0.21;0.207;0.217;0.116;0.216
156,8;0.2101;0.208;0.217;0.116;0.217
156,9;0.2101;0.208;0.218;0.116;0.217
157;0.2112;0.208;0.217;0.117;0.217
157,1;0.2111;0.208;0.217;0.117;0.217
157,2;0.2112;0.208;0.217;0.118;0.217
157,3;0.2113;0.207;0.217;0.118;0.216
157,4;0.2115;0.207;0.217;0.119;0.217
157,5;0.2105;0.207;0.217;0.119;0.217
157,6;0.2104;0.207;0.217;0.12;0.217
157,7;0.2113;0.207;0.217;0.121;0.217
157,8;0.2114;0.207;0.217;0.121;0.217
157,9;0.2114;0.207;0.217;0.122;0.217
158;0.2115;0.207;0.217;0.122;0.217
158,1;0.2117;0.208;0.217;0.123;0.217
158,2;0.2107;0.208;0.217;0.123;0.217
158,3;0.2117;0.208;0.217;0.123;0.217
158,4;0.2117;0.208;0.217;0.123;0.216
158,5;0.2118;0.208;0.217;0.123;0.217
158,6;0.2119;0.208;0.217;0.124;0.217
158,7;0.2119;0.207;0.217;0.124;0.217
158,8;0.2128;0.207;0.217;0.125;0.217
158,9;0.2118;0.207;0.217;0.125;0.217
159;0.2118;0.207;0.217;0.125;0.216
159,1;0.2118;0.207;0.217;0.126;0.217
159,2;0.2118;0.207;0.218;0.126;0.217
159,3;0.212;0.207;0.217;0.127;0.217
159,4;0.2119;0.207;0.217;0.127;0.217
159,5;0.2128;0.208;0.217;0.128;0.217
159,6;0.2116;0.208;0.217;0.128;0.216
159,7;0.2116;0.208;0.217;0.129;0.217
159,8;0.2116;0.208;0.218;0.129;0.217
159,9;0.2116;0.208;0.217;0.13;0.217
160;0.2116;0.208;0.217;0.13;0.217
160,1;0.2116;0.207;0.217;0.131;0.217
160,2;0.2126;0.207;0.217;0.131;0.216
160,3;0.2116;0.207;0.217;0.131;0.217
160,4;0.2115;0.207;0.218;0.131;0.217
160,5;0.2115;0.207;0.217;0.132;0.217
160,6;0.2115;0.207;0.217;0.132;0.217
160,7;0.2115;0.207;0.217;0.133;0.217
160,8;0.2125;0.207;0.217;0.133;0.216
160,9;0.2115;0.208;0.217;0.134;0.217
161;0.2115;0.208;0.218;0.134;0.217
161,1;0.2115;0.208;0.217;0.133;0.217
161,2;0.2114;0.208;0.217;0.134;0.217
161,3;0.2114;0.208;0.217;0.135;0.217
161,4;0.2115;0.208;0.217;0.135;0.217
161,5;0.2125;0.208;0.218;0.135;0.217
161,6;0.2115;0.208;0.218;0.136;0.217
161,7;0.2115;0.207;0.217;0.137;0.217
161,8;0.2117;0.207;0.217;0.136;0.217
161,9;0.2117;0.207;0.217;0.136;0.217
162;0.2127;0.207;0.217;0.137;0.218
162,1;0.2129;0.207;0.218;0.137;0.217
162,2;0.2129;0.208;0.218;0.137;0.217
162,3;0.213;0.208;0.217;0.137;0.217
162,4;0.212;0.208;0.217;0.138;0.217
162,5;0.212;0.208;0.217;0.138;0.217
162,6;0.212;0.208;0.217;0.138;0.218
162,7;0.213;0.208;0.218;0.139;0.217
162,8;0.213;0.208;0.217;0.139;0.217
162,9;0.2131;0.208;0.217;0.14;0.217
163;0.213;0.208;0.217;0.14;0.217
163,1;0.212;0.207;0.217;0.141;0.217
163,2;0.2121;0.207;0.217;0.141;0.217
163,3;0.2132;0.207;0.218;0.141;0.217
163,4;0.2131;0.207;0.217;0.142;0.217
163,5;0.2131;0.208;0.217;0.141;0.217
163,6;0.2131;0.208;0.217;0.142;0.217
163,7;0.2121;0.208;0.217;0.142;0.217
163,8;0.2121;0.208;0.218;0.143;0.217
163,9;0.2131;0.208;0.218;0.144;0.217
164;0.2131;0.208;0.217;0.144;0.217
164,1;0.2131;0.208;0.217;0.144;0.217
164,2;0.2132;0.208;0.217;0.144;0.217
164,3;0.2132;0.207;0.217;0.145;0.217
164,4;0.2122;0.207;0.218;0.144;0.217
164,5;0.2132;0.207;0.218;0.145;0.217
164,6;0.2132;0.207;0.217;0.146;0.217
164,7;0.2132;0.207;0.217;0.145;0.217
164,8;0.2133;0.208;0.217;0.146;0.217
164,9;0.2133;0.208;0.217;0.146;0.218
165;0.2133;0.208;0.218;0.147;0.218
165,1;0.2133;0.208;0.218;0.147;0.217
165,2;0.2133;0.208;0.217;0.147;0.217
165,3;0.2133;0.208;0.217;0.148;0.217
165,4;0.2133;0.208;0.217;0.149;0.217
165,5;0.2133;0.208;0.217;0.148;0.217
165,6;0.2133;0.207;0.218;0.149;0.217
165,7;0.2134;0.207;0.218;0.149;0.217
165,8;0.2134;0.207;0.217;0.149;0.217
165,9;0.2134;0.207;0.217;0.15;0.217
166;0.2135;0.208;0.217;0.15;0.217
166,1;0.2135;0.208;0.218;0.151;0.217
166,2;0.2136;0.208;0.218;0.151;0.217
166,3;0.2137;0.208;0.217;0.151;0.217
166,4;0.2137;0.208;0.217;0.151;0.217
166,5;0.2137;0.208;0.217;0.151;0.217
166,6;0.2137;0.208;0.217;0.152;0.217
166,7;0.2138;0.208;0.218;0.152;0.218
166,8;0.2138;0.207;0.218;0.152;0.217
166,9;0.2149;0.207;0.217;0.153;0.217
167;0.2139;0.207;0.217;0.152;0.217
167,1;0.214;0.207;0.217;0.153;0.217
167,2;0.2141;0.207;0.217;0.153;0.217
167,3;0.2141;0.208;0.218;0.153;0.218
167,4;0.2142;0.208;0.218;0.153;0.217
167,5;0.2152;0.208;0.217;0.154;0.217
167,6;0.2153;0.208;0.217;0.154;0.217
167,7;0.2144;0.208;0.217;0.154;0.217
167,8;0.2144;0.208;0.217;0.155;0.217
167,9;0.2144;0.208;0.218;0.154;0.217
168;0.2144;0.208;0.218;0.155;0.217
168,1;0.2154;0.207;0.217;0.154;0.217
168,2;0.2154;0.207;0.217;0.155;0.217
168,3;0.2144;0.207;0.217;0.156;0.217
168,4;0.2144;0.207;0.218;0.156;0.217
168,5;0.2144;0.208;0.218;0.156;0.217
168,6;0.2144;0.208;0.218;0.156;0.217
168,7;0.2154;0.208;0.217;0.157;0.217
168,8;0.2145;0.208;0.217;0.156;0.217
168,9;0.2145;0.208;0.217;0.157;0.217
169;0.2145;0.208;0.218;0.158;0.218
169,1;0.2146;0.208;0.218;0.157;0.217
169,2;0.2156;0.208;0.217;0.158;0.217
169,3;0.2156;0.208;0.217;0.158;0.217
169,4;0.2157;0.208;0.217;0.158;0.217
169,5;0.2148;0.207;0.217;0.158;0.217
169,6;0.215;0.207;0.218;0.159;0.218
169,7;0.215;0.208;0.218;0.158;0.217
169,8;0.216;0.208;0.217;0.159;0.217
169,9;0.216;0.208;0.217;0.159;0.217
170;0.2159;0.208;0.217;0.159;0.217
170,1;0.2159;0.208;0.217;0.159;0.217
170,2;0.2149;0.208;0.218;0.16;0.218
170,3;0.2149;0.208;0.218;0.161;0.217
170,4;0.216;0.208;0.217;0.16;0.217
170,5;0.2162;0.208;0.217;0.16;0.217
170,6;0.2162;0.208;0.217;0.161;0.217
170,7;0.2162;0.208;0.218;0.16;0.217
170,8;0.2151;0.208;0.218;0.161;0.218
170,9;0.215;0.208;0.218;0.161;0.217
171;0.216;0.208;0.217;0.162;0.217
171,1;0.216;0.208;0.217;0.162;0.217
171,2;0.2161;0.208;0.217;0.162;0.217
171,3;0.2161;0.208;0.218;0.163;0.218
171,4;0.2161;0.208;0.218;0.163;0.217
171,5;0.2151;0.208;0.217;0.163;0.217
171,6;0.2162;0.208;0.217;0.163;0.217
171,7;0.2162;0.208;0.217;0.163;0.217
171,8;0.2162;0.208;0.217;0.163;0.217
171,9;0.2162;0.208;0.218;0.164;0.218
172;0.2152;0.208;0.218;0.164;0.217
172,1;0.2152;0.208;0.217;0.164;0.217
172,2;0.2163;0.208;0.217;0.164;0.217
172,3;0.2163;0.208;0.217;0.165;0.217
172,4;0.2163;0.208;0.217;0.164;0.217
172,5;0.2163;0.208;0.218;0.164;0.218
172,6;0.2164;0.208;0.218;0.165;0.217
172,7;0.2164;0.208;0.217;0.164;0.217
172,8;0.2165;0.208;0.217;0.165;0.217
172,9;0.2164;0.208;0.217;0.165;0.217
173;0.2165;0.208;0.218;0.166;0.217
173,1;0.2165;0.208;0.218;0.165;0.218
173,2;0.2165;0.208;0.218;0.165;0.217
173,3;0.2165;0.208;0.217;0.166;0.217
173,4;0.2166;0.209;0.217;0.165;0.217
173,5;0.2165;0.208;0.217;0.166;0.217
173,6;0.2165;0.208;0.218;0.166;0.218
173,7;0.2165;0.208;0.218;0.167;0.218
173,8;0.2165;0.208;0.217;0.166;0.217
173,9;0.2165;0.208;0.217;0.166;0.217
174;0.2165;0.208;0.217;0.166;0.217
174,1;0.2165;0.208;0.217;0.166;0.217
174,2;0.2165;0.208;0.218;0.167;0.218
174,3;0.2165;0.208;0.218;0.167;0.218
174,4;0.2165;0.208;0.217;0.167;0.217
174,5;0.2165;0.208;0.217;0.167;0.217
174,6;0.2165;0.209;0.217;0.167;0.217
174,7;0.2165;0.209;0.217;0.168;0.217
174,8;0.2165;0.208;0.218;0.167;0.218
174,9;0.2165;0.208;0.218;0.168;0.217
175;0.2155;0.208;0.217;0.168;0.217
175,1;0.2165;0.208;0.217;0.167;0.217
175,2;0.2165;0.208;0.217;0.168;0.217
175,3;0.2165;0.208;0.218;0.168;0.217
175,4;0.2165;0.208;0.218;0.168;0.218
175,5;0.2165;0.208;0.218;0.168;0.218
175,6;0.2165;0.208;0.217;0.168;0.217
175,7;0.2165;0.208;0.217;0.169;0.217
175,8;0.2165;0.208;0.217;0.169;0.217
175,9;0.2165;0.209;0.218;0.168;0.217
176;0.2165;0.208;0.218;0.169;0.218
176,1;0.2165;0.208;0.217;0.169;0.218
176,2;0.2175;0.208;0.217;0.169;0.217
176,3;0.2165;0.208;0.217;0.169;0.217
176,4;0.2165;0.208;0.217;0.169;0.217
176,5;0.2165;0.208;0.218;0.17;0.218
176,6;0.2165;0.208;0.218;0.17;0.218
176,7;0.2165;0.208;0.217;0.169;0.217
176,8;0.2175;0.208;0.217;0.17;0.217
176,9;0.2165;0.208;0.217;0.17;0.217
177;0.2165;0.208;0.217;0.171;0.217
177,1;0.2165;0.209;0.218;0.17;0.218
177,2;0.2165;0.209;0.218;0.17;0.218
177,3;0.2165;0.208;0.217;0.171;0.217
177,4;0.2175;0.208;0.217;0.171;0.217
177,5;0.2165;0.208;0.217;0.171;0.217
177,6;0.2165;0.208;0.218;0.171;0.217
177,7;0.2165;0.208;0.218;0.171;0.218
177,8;0.2165;0.208;0.218;0.171;0.218
177,9;0.2165;0.208;0.217;0.172;0.217
178;0.2175;0.208;0.217;0.171;0.217
178,1;0.2165;0.208;0.217;0.172;0.217
178,2;0.2165;0.208;0.218;0.172;0.217
178,3;0.2165;0.209;0.218;0.172;0.218
178,4;0.2165;0.209;0.217;0.172;0.218
178,5;0.2175;0.208;0.217;0.172;0.217
178,6;0.2175;0.208;0.217;0.172;0.217
178,7;0.2165;0.208;0.217;0.172;0.217
178,8;0.2165;0.208;0.218;0.173;0.218
178,9;0.2165;0.208;0.218;0.172;0.218
179;0.2165;0.208;0.217;0.172;0.217
179,1;0.2175;0.208;0.217;0.173;0.217
179,2;0.2165;0.208;0.217;0.173;0.217
179,3;0.2165;0.208;0.217;0.172;0.217
179,4;0.2165;0.208;0.218;0.173;0.218
179,5;0.2165;0.209;0.218;0.173;0.218
179,6;0.2165;0.209;0.217;0.173;0.217
179,7;0.2175;0.208;0.217;0.173;0.217
179,8;0.2165;0.208;0.217;0.173;0.217
179,9;0.2165;0.208;0.218;0.173;0.217
180;0.2166;0.208;0.218;0.174;0.218
180,1;0.2166;0.208;0.218;0.174;0.218
180,2;0.2166;0.208;0.217;0.173;0.217
180,3;0.2176;0.208;0.217;0.173;0.217
180,4;0.2166;0.208;0.217;0.174;0.217
180,5;0.2166;0.208;0.218;0.174;0.217
180,6;0.2166;0.208;0.218;0.174;0.218
180,7;0.2166;0.209;0.217;0.174;0.218
180,8;0.2167;0.209;0.217;0.174;0.217
180,9;0.2178;0.208;0.217;0.174;0.217
181;0.2168;0.208;0.217;0.174;0.217
181,1;0.2168;0.208;0.218;0.175;0.218
181,2;0.2168;0.208;0.218;0.174;0.218
181,3;0.2168;0.208;0.217;0.174;0.217
181,4;0.2178;0.208;0.217;0.174;0.217
181,5;0.2178;0.208;0.217;0.175;0.217
181,6;0.2168;0.208;0.217;0.175;0.217
181,7;0.2168;0.208;0.218;0.174;0.218
181,8;0.2168;0.208;0.218;0.175;0.218
181,9;0.2168;0.209;0.217;0.175;0.217
182;0.2178;0.209;0.217;0.175;0.217
182,1;0.2178;0.209;0.217;0.175;0.217
182,2;0.2168;0.208;0.218;0.175;0.217
182,3;0.2168;0.208;0.218;0.175;0.218
182,4;0.2168;0.208;0.218;0.176;0.218
182,5;0.2168;0.208;0.217;0.176;0.217
182,6;0.2178;0.208;0.217;0.175;0.217
182,7;0.2168;0.208;0.217;0.176;0.217
182,8;0.2168;0.208;0.218;0.176;0.217
182,9;0.2169;0.208;0.218;0.176;0.218
183;0.2169;0.208;0.217;0.175;0.218
183,1;0.2169;0.209;0.217;0.176;0.217
183,2;0.2179;0.209;0.217;0.176;0.217
183,3;0.2169;0.209;0.217;0.176;0.217
183,4;0.2169;0.208;0.218;0.177;0.217
183,5;0.217;0.208;0.218;0.176;0.218
183,6;0.217;0.208;0.217;0.176;0.217
183,7;0.217;0.208;0.217;0.176;0.217
183,8;0.218;0.208;0.217;0.177;0.217
183,9;0.217;0.208;0.217;0.177;0.217
184;0.217;0.208;0.218;0.177;0.217
184,1;0.217;0.208;0.218;0.177;0.218
184,2;0.217;0.208;0.217;0.177;0.217
184,3;0.218;0.209;0.217;0.177;0.217
184,4;0.218;0.209;0.217;0.178;0.217
184,5;0.217;0.209;0.218;0.177;0.217
184,6;0.217;0.208;0.218;0.177;0.218
184,7;0.217;0.208;0.218;0.177;0.218
184,8;0.217;0.208;0.217;0.178;0.217
184,9;0.218;0.208;0.217;0.178;0.217
185;0.218;0.208;0.217;0.177;0.217
185,1;0.217;0.208;0.218;0.178;0.217
185,2;0.217;0.208;0.218;0.178;0.218
185,3;0.217;0.208;0.217;0.178;0.218
185,4;0.217;0.208;0.217;0.178;0.217
185,5;0.218;0.209;0.217;0.179;0.217
185,6;0.218;0.209;0.217;0.178;0.217
185,7;0.217;0.209;0.218;0.178;0.217
185,8;0.217;0.209;0.218;0.178;0.218
185,9;0.217;0.208;0.217;0.179;0.218
186;0.217;0.208;0.217;0.179;0.217
186,1;0.218;0.208;0.217;0.178;0.217
186,2;0.217;0.208;0.217;0.178;0.217
186,3;0.217;0.208;0.218;0.179;0.217
186,4;0.217;0.208;0.218;0.179;0.218
186,5;0.217;0.208;0.217;0.179;0.217
186,6;0.218;0.208;0.217;0.179;0.217
186,7;0.218;0.208;0.217;0.179;0.217
186,8;0.217;0.209;0.218;0.179;0.217
186,9;0.2169;0.209;0.218;0.179;0.218
187;0.2169;0.209;0.218;0.179;0.218
187,1;0.2169;0.208;0.217;0.18;0.217
187,2;0.2179;0.208;0.217;0.179;0.217
187,3;0.2179;0.208;0.217;0.179;0.217
187,4;0.2169;0.208;0.218;0.179;0.217
187,5;0.2169;0.208;0.218;0.179;0.218
187,6;0.2169;0.208;0.217;0.18;0.218
187,7;0.2169;0.208;0.217;0.179;0.217
187,8;0.2179;0.208;0.217;0.179;0.217
187,9;0.2179;0.208;0.217;0.179;0.217
188;0.2169;0.209;0.218;0.18;0.217
188,1;0.2169;0.209;0.218;0.18;0.218
188,2;0.2169;0.209;0.217;0.18;0.218
188,3;0.2169;0.208;0.217;0.179;0.217
188,4;0.2179;0.208;0.217;0.179;0.217
188,5;0.2169;0.208;0.217;0.18;0.217
188,6;0.2169;0.208;0.218;0.18;0.217
188,7;0.2169;0.208;0.218;0.18;0.218
188,8;0.2169;0.208;0.217;0.179;0.217
188,9;0.2179;0.208;0.217;0.18;0.217
189;0.2179;0.208;0.217;0.18;0.217
189,1;0.2169;0.208;0.218;0.18;0.217
189,2;0.2169;0.209;0.218;0.18;0.218
189,3;0.2169;0.209;0.218;0.181;0.218
189,4;0.2168;0.209;0.217;0.18;0.217
189,5;0.2178;0.208;0.217;0.18;0.217
189,6;0.2178;0.208;0.217;0.18;0.217
189,7;0.2168;0.208;0.218;0.181;0.217
189,8;0.2168;0.208;0.218;0.181;0.218
189,9;0.2168;0.208;0.217;0.18;0.218
190;0.2168;0.208;0.217;0.18;0.217
190,1;0.2178;0.208;0.217;0.18;0.217
190,2;0.2178;0.208;0.217;0.181;0.217
190,3;0.2168;0.208;0.218;0.181;0.217
190,4;0.2168;0.209;0.218;0.181;0.218
190,5;0.2167;0.209;0.217;0.18;0.218
190,6;0.2167;0.209;0.217;0.18;0.217
190,7;0.2177;0.208;0.217;0.181;0.217
190,8;0.2177;0.208;0.217;0.181;0.217
190,9;0.2167;0.208;0.218;0.181;0.217
191;0.2167;0.208;0.218;0.181;0.218
191,1;0.2166;0.208;0.217;0.18;0.217
191,2;0.2166;0.208;0.217;0.181;0.217
191,3;0.2176;0.208;0.217;0.181;0.217
191,4;0.2166;0.208;0.218;0.181;0.217
191,5;0.2166;0.208;0.218;0.181;0.218
191,6;0.2166;0.209;0.218;0.181;0.218
191,7;0.2166;0.209;0.217;0.181;0.217
191,8;0.2166;0.209;0.217;0.181;0.217
191,9;0.2176;0.208;0.217;0.181;0.217
192;0.2166;0.208;0.218;0.181;0.217
192,1;0.2166;0.208;0.218;0.182;0.218
192,2;0.2166;0.208;0.217;0.182;0.218
192,3;0.2166;0.208;0.217;0.181;0.217
192,4;0.2166;0.208;0.217;0.181;0.217
192,5;0.2176;0.208;0.217;0.181;0.217
192,6;0.2166;0.208;0.218;0.182;0.217
192,7;0.2166;0.208;0.218;0.182;0.218
192,8;0.2166;0.209;0.217;0.182;0.218
192,9;0.2166;0.209;0.217;0.182;0.217
193;0.2176;0.209;0.217;0.182;0.217
193,1;0.2176;0.208;0.217;0.182;0.217
193,2;0.2166;0.208;0.218;0.182;0.217
193,3;0.2166;0.208;0.218;0.182;0.218
193,4;0.2166;0.208;0.217;0.182;0.218
193,5;0.2166;0.208;0.217;0.182;0.217
193,6;0.2176;0.208;0.217;0.182;0.217
193,7;0.2176;0.208;0.218;0.182;0.217
193,8;0.2166;0.208;0.218;0.182;0.218
193,9;0.2166;0.208;0.218;0.182;0.218
194;0.2166;0.209;0.217;0.183;0.218
194,1;0.2166;0.209;0.217;0.182;0.217
194,2;0.2176;0.209;0.217;0.182;0.217
194,3;0.2166;0.208;0.218;0.182;0.217
194,4;0.2166;0.208;0.218;0.182;0.218
194,5;0.2166;0.208;0.217;0.183;0.218
194,6;0.2166;0.208;0.217;0.183;0.217
194,7;0.2166;0.208;0.217;0.182;0.217
194,8;0.2176;0.208;0.217;0.182;0.217
194,9;0.2166;0.208;0.218;0.182;0.217
195;0.2166;0.208;0.218;0.183;0.218
195,1;0.2166;0.208;0.217;0.183;0.218
195,2;0.2166;0.209;0.217;0.183;0.217
195,3;0.2176;0.209;0.217;0.182;0.217
195,4;0.2176;0.209;0.217;0.182;0.217
195,5;0.2166;0.208;0.218;0.182;0.217
195,6;0.2166;0.208;0.218;0.183;0.218
195,7;0.2166;0.208;0.217;0.183;0.218
195,8;0.2166;0.208;0.217;0.183;0.217
195,9;0.2176;0.208;0.217;0.182;0.217
196;0.2176;0.208;0.218;0.182;0.217
196,1;0.2166;0.208;0.218;0.183;0.218
196,2;0.2166;0.208;0.218;0.183;0.218
196,3;0.2166;0.208;0.217;0.183;0.218
196,4;0.2166;0.209;0.217;0.183;0.217
196,5;0.2176;0.209;0.217;0.182;0.217
196,6;0.2166;0.209;0.218;0.182;0.217
196,7;0.2166;0.209;0.218;0.183;0.218
196,8;0.2166;0.208;0.217;0.183;0.218
196,9;0.2167;0.208;0.217;0.183;0.217
197;0.2167;0.208;0.217;0.182;0.217
197,1;0.2177;0.208;0.217;0.182;0.217
197,2;0.2167;0.208;0.218;0.183;0.217
197,3;0.2167;0.208;0.218;0.183;0.218
197,4;0.2167;0.208;0.217;0.183;0.218
197,5;0.2167;0.208;0.217;0.183;0.217
197,6;0.2177;0.209;0.217;0.183;0.217
197,7;0.2177;0.209;0.217;0.183;0.217
197,8;0.2167;0.209;0.218;0.183;0.217
197,9;0.2167;0.209;0.218;0.183;0.218
198;0.2167;0.208;0.217;0.183;0.218
198,1;0.2167;0.208;0.217;0.183;0.217
198,2;0.2177;0.208;0.217;0.183;0.217
198,3;0.2177;0.208;0.218;0.183;0.217
198,4;0.2167;0.208;0.218;0.183;0.218
198,5;0.2167;0.208;0.218;0.183;0.218
198,6;0.2167;0.208;0.217;0.183;0.218
198,7;0.2167;0.208;0.217;0.183;0.217
198,8;0.2177;0.209;0.217;0.184;0.217
198,9;0.2167;0.209;0.218;0.183;0.217
199;0.2167;0.209;0.218;0.183;0.218
199,1;0.2167;0.209;0.217;0.183;0.218
199,2;0.2167;0.208;0.217;0.183;0.217
199,3;0.2167;0.208;0.217;0.183;0.217
199,4;0.2177;0.208;0.217;0.183;0.217
199,5;0.2167;0.208;0.218;0.183;0.217
199,6;0.2167;0.208;0.218;0.183;0.218
199,7;0.2167;0.208;0.217;0.183;0.218
199,8;0.2167;0.208;0.217;0.183;0.217
199,9;0.2177;0.208;0.217;0.184;0.217



